Multi-stage splitting integrators for sampling with modified Hamiltonian Monte Carlo methods

Modified Hamiltonian Monte Carlo (MHMC) methods combine the ideas behind two popular sampling approaches: Hamiltonian Monte Carlo (HMC) and importance sampling. As in the HMC case, the bulk of the computational cost of MHMC algorithms lies in the numerical integration of a Hamiltonian system of differential equations. We suggest novel integrators designed to enhance accuracy and sampling performance of MHMC methods. The novel integrators belong to families of splitting algorithms and are therefore easily implemented. We identify optimal integrators within the families by minimizing the energy error or the average energy error. We derive and discuss in detail the modified Hamiltonians of the new integrators, as the evaluation of those Hamiltonians is key to the efficiency of the overall algorithms. Numerical experiments show that the use of the new integrators may improve very significantly the sampling performance of MHMC methods, in both statistical and molecular dynamics problems.

==> ar.dat <==
x    V     ME    BCSS2 BCSS3 MME2  MME3  MBCSS2 MBCSS3
10   99.79 98.29 99.19 99.79 97.59 100.0 99.39  99.9
15   99.24 94.79 97.74 98.78 94.89 99.25 99.34  99.25
20   96.19 67.93 76.35 92.8  81.92 94    89.77  96.2
22.5 93.24 20.27 38.34 79.27 63.51 87.83 78.6   90.09
25   87.93 1     4.76  58.64 24.32 69.5  43.65  80.45



==> ar_100.dat <==
x    V      ME     BCSS2  BCSS3  MME2   MME3   MBCSS2  MBCSS3
0.02 99.930 99.830 99.930 99.950 99.998 99.991 99.980  99.990
0.04 98.770 96.550 98.100 98.793 99.690 99.951 99.740  99.880
0.06 92.710 54.680 67.730 90.610 85.240 98.544 92.340  98.940
0.07 85.110 22.250 31.380 66.726 45.140 90.619 52.650  92.026


==> ar_1000.dat <==
x     V      ME     BCSS2  BCSS3  MME2   MME3   MBCSS2 MBCSS3
0.006 99.790 99.589 99.801 99.849 99.990 99.978 99.920 99.965
0.007 99.630 99.194 99.600 99.720 99.980 99.966 99.870 99.945
0.008 99.380 98.498 99.237 99.486 99.935 99.933 99.800 99.899
0.009 98.960 97.609 98.767 99.175 99.890 99.884 99.680 99.861
0.010 98.390 96.150 98.073 98.734 99.780 99.865 99.560 99.782
0.011 97.525 94.074 96.721 98.031 99.590 99.845 99.430 99.743
0.012 96.430 90.825 95.244 97.061 99.230 99.835 99.180 99.676
0.014 93.075 80.210 89.150 93.916 97.740 99.729 98.930 99.500
0.016 87.810 60.930 76.315 88.049 93.625 99.175 98.180 99.361


==> ar_2000.dat <==
x     V      ME     BCSS2  BCSS3  MME2  MME3   MBCSS2 MBCSS3
0.004 99.770 99.536 99.763 99.834 99.99 99.978 99.940 99.965
0.005 99.420 98.763 99.379 99.591 99.96 99.948 99.810 99.925
0.006 98.800 97.421 98.590 99.090 99.87 99.877 99.660 99.839
0.007 97.770 94.829 97.279 98.300 99.71 99.828 99.380 99.703
0.008 96.100 90.191 94.901 96.891 99.31 99.771 98.980 99.543
0.009 93.300 82.950 91.080 94.454 98.42 99.700 98.710 99.415
0.010 89.450 71.770 84.222 91.007 96.72 99.579 98.500 99.296


==> d_100.dat <==
x    V      ME     BCSS2  BCSS3  MME2   MME3    MBCSS2  MBCSS3
0.02 1.1402 1.4071 1.2166 1.3751 1.1929 1.22854 1.51758 1.3124
0.04 1.0963 1.3501 1.1543 1.2610 1.2321 0.94063 0.84685 1.3249
0.06 2.0252 3.6715 2.6347 1.7277 2.0868 1.13782 1.89018 1.0864
0.07 4.1837 8.2742 5.8725 2.5569 5.6756 1.70042 4.93844 1.7020


==> d_1000.dat <==
x     V       ME     BCSS2  BCSS3  MME2    MME3   MBCSS2  MBCSS3
0.006 2.0191  1.7924 1.7703 1.8239 1.7598  1.7646 1.6736  1.9387
0.007 2.0916  2.0618 1.7820 1.7527 1.6173  1.7847 2.0182  1.8684
0.008 2.1217  2.4428 2.3298 2.1290 2.0804  1.9418 2.0884  2.0668
0.009 2.4522  2.5063 2.1127 2.4070 2.1569  2.0973 2.2016  1.9918
0.010 3.2333  2.9811 2.6632 2.4953 2.3907  2.6643 2.4547  2.7340
0.011 4.3958  3.5969 2.9562 3.3308 3.6811  3.1991 3.1527  3.1700
0.012 5.0248  3.5162 3.6350 3.2472 3.9846  3.7733 4.2339  3.6935
0.014 9.8794  5.1461 4.3544 4.0199 5.7194  4.8264 6.7078  5.1596
0.016 22.2825 6.7907 6.0145 6.2846 10.5587 7.3556 10.1215 9.1590


==> d_2000.dat <==
x     V       ME      BCSS2   BCSS3   MME2    MME3    MBCSS2  MBCSS3
0.004 2.8530  2.7201  2.8265  2.7215  2.8791  2.7894  2.9041  2.9997
0.005 3.6865  3.6679  3.3362  3.3232  3.6189  3.4399  3.3112  3.4488
0.006 5.0282  4.2778  4.2122  4.2764  4.5569  4.4053  4.4745  4.1838
0.007 8.3699  5.2425  5.1950  5.5963  6.4791  5.5454  6.6195  5.7554
0.008 16.1071 6.8896  7.4028  6.4756  8.6333  8.4819  11.2478 8.9419
0.009 26.9377 9.4548  9.2308  9.1862  12.5104 11.4357 14.8522 11.8639
0.010 52.6707 11.8583 12.8252 11.0904 24.1648 19.6214 31.1638 18.2351


==> ess_100.dat <==
x    V    ME   BCSS2 BCSS3 MME2 MME3 MBCSS2 MBCSS3
0.02 3909 3321 3942  3858  3647 3790 3789   3974
0.04 6276 4195 5787  6936  7345 7318 7263   7451
0.06 2299  531  824  3474  1744 5441 2912   5413
0.07  730  127  172   890   237 2676  249   2911


==> ess_1000.dat <==
x     V    ME   BCSS2 BCSS3 MME2 MME3 MBCSS2 MBCSS3
0.006 2159 1954 2522  2310  2302 2322 2457   2390
0.007 2382 1802 2486  2604  2869 2915 2626   2791
0.008 2062 1589 2285  2417  2865 2897 2707   2926
0.009 1536 1267 1832  1979  2884 2816 2384   2913
0.010 942  922  1346  1687  2350 2488 1995   2280
0.011 363  386  491   528   597  627  519    663 
0.012 213  304  381   476   471  510  396    538 
0.014 76   152  198   293   230  374  192    327 
0.016 19   52   72    99    63   150  81     111 


==> ess_2000.dat <==
x     V    ME   BCSS2 BCSS3 MME2 MME3 MBCSS2 MBCSS3
0.004 2992 2528 2866  2892  3196 3345 3176   3293
0.005 2181 1830 2384  2567  3010 2986 2798   2840
0.006 1214 1154 1521  1760  1834 1951 1633   1832
0.007 474  647  882   1234  991  1130 797    1073
0.008 136  325  426   544   466  628  357    530 
0.009 54   167  213   358   244  286  162    287 
0.010 20   68   91    184   98   121  67     131 


==> mcse_100.dat <==
x    V          ME         BCSS2      BCSS3      MME2       MME3       MBCSS2     MBCSS3
0.02 0.05481699 0.05906115 0.05809394 0.05256892 0.0566444  0.05635052 0.0578788  0.05635052
0.04 0.04412517 0.05494794 0.04586783 0.04261843 0.04181671 0.0421121  0.04253647 0.0421121
0.06 0.0698689  0.145807   0.1233074  0.05834688 0.08235833 0.04797699 0.06404802 0.04797699
0.07 0.1527506  0.3161257  0.2568483  0.1133228  0.2295212  0.06564096 0.2167308  0.06564096


==> mcse_1000.dat <==
x     V         ME        BCSS2     BCSS3     MME2      MME3      MBCSS2    MBCSS3
0.006 0.890853  0.9306122 0.8385993 0.8829891 0.8519035 0.8163487 0.8497558 0.8521737
0.007 0.8622772 0.9201563 0.8254522 0.8200513 0.7573314 0.7662695 0.7942019 0.7750849
0.008 0.9079765 1.046514  0.8808395 0.8474866 0.7935018 0.7698575 0.791214  0.7625584
0.009 1.051882  1.158859  0.995147  0.9196745 0.7928791 0.7662215 0.814626  0.7563267
0.010 1.318871  1.338965  1.140655  1.00768   0.829578  0.8229589 0.9432396 0.8423685
0.011 2.237883  2.087942  1.874766  1.770754  1.700419  1.66528   1.841755  1.62148
0.012 2.943099  2.307425  2.142185  1.876811  1.892465  1.883915  2.154967  1.738524
0.014 5.571968  3.348244  2.921854  2.393106  2.698684  2.171782  3.016393  2.341323
0.016 10.11056  5.807126  5.152163  4.342795  6.954939  3.473021  4.775384  4.514335


==> mcse_2000.dat <==
x     V         ME        BCSS2     BCSS3     MME2      MME3      MBCSS2    MBCSS3
0.004 0.7268264 0.7875017 0.7533395 0.7357923 0.7009975 0.7085365 0.6910383 0.6822495
0.005 0.8442371 0.9369369 0.8122497 0.7744933 0.7196429 0.7354006 0.765936  0.7367137
0.006 1.158051  1.194181  1.022321  0.9461148 0.8661428 0.8643997 0.9356442 0.8567722
0.007 1.855692  1.520689  1.357649  1.12285   1.200773  1.133355  1.389727  1.129309
0.008 3.614435  2.263745  1.947452  1.724784  1.833066  1.532102  2.155006  1.684872
0.009 5.981933  3.126196  2.825922  2.170163  2.616817  2.236291  2.961774  2.228481
0.010 10.57422  4.123147  4.192318  3.016266  4.981896  3.584321  5.838207  3.360004


==> overheads.dat <==
L   five two
5   9.42 9.32
10  9.09 8.75
25  4.74 4.82
50  2.94 2.08
75  1.73 1.68
100 1.58 1.55
150 0.12 1.18


==> overheads2.dat <==
L   sixty
5   329.190
10  248.240
25  148.023
50  92.184
75  67.481
100 55.086
125 46.131
150 42.442
200 35.846
250 31.808
300 28.150


==> overheads_shadow.dat <==
L   four  six
5   52.00 120.0
10  40.66 83.32
25  28.67 57.73
50  16.51 34.12
75  14.08 27.66
100 11.62 23.32
150  9.36 17.03


==> overheads_shadow2.dat <==
L   four    six
5   67.9788 167.481
10  47.6582 123.674
25  24.8469  64.415
50  15.0794  38.380
75  10.7251  27.479
100  8.4306  21.463
125  7.8403  18.200
150  5.7864  16.223


==> rho_small100.dat <==
x                    V           ME          BCSS2       BCSS3       MV          MME2        MME3        MBCSS2      MBCSS3
0.006400000000000004 6.4727e-11  5.13249e-13 4.36805e-11 2.1433e-12  3.72411e-23 6.53053e-30 6.95113e-25 1.33615e-22 1.28307e-24
0.01279999999999998  1.03564e-09 8.20763e-12 6.98866e-10 3.42922e-11 9.53377e-21 9.18408e-29 1.77165e-22 3.4212e-20  3.28654e-22
0.01919999999999994  5.24293e-09 4.15143e-11 3.53782e-09 1.73598e-10 2.44337e-19 8.94146e-27 4.54209e-21 8.76783e-19 8.42165e-21
0.0255999999999999   1.65704e-08 1.31043e-10 1.11804e-08 5.48631e-10 2.44063e-18 2.47427e-25 4.53662e-20 8.75733e-18 8.4114e-20
0.03199999999999989  4.04555e-08 3.1942e-10  2.72934e-08 1.33935e-09 1.45474e-17 3.41494e-24 2.70381e-19 5.21929e-17 5.01335e-19
0.03840000000000007  8.38895e-08 6.61056e-10 5.65892e-08 2.77708e-09 6.25517e-17 2.94355e-23 1.16246e-18 2.24394e-16 2.15549e-18
0.04480000000000026  1.55418e-07 1.22186e-09 1.04824e-07 5.14445e-09 2.14693e-16 1.83613e-22 3.98931e-18 7.70066e-16 7.39751e-18
0.05120000000000044  2.65141e-07 2.07889e-09 1.78797e-07 8.77534e-09 6.24825e-16 9.00024e-22 1.16084e-17 2.24077e-15 2.15268e-17
0.05760000000000062  4.24712e-07 3.3199e-09  2.86348e-07 1.40548e-08 1.60319e-15 3.66688e-21 2.97799e-17 5.74831e-15 5.52273e-17
0.06400000000000081  6.47343e-07 5.04291e-09 4.36352e-07 2.14191e-08 3.72435e-15 1.29032e-20 6.9168e-17  1.3351e-14  1.28281e-16
0.07040000000000099  9.47797e-07 7.35563e-09 6.38722e-07 3.13554e-08 7.9836e-15  4.03127e-20 1.48238e-16 2.86129e-14 2.74945e-16
0.07680000000000117  1.3424e-06  1.03749e-08 9.04402e-07 4.44018e-08 1.60145e-14 1.14144e-19 2.97286e-16 5.73809e-14 5.51432e-16
0.08320000000000136  1.84902e-06 1.42259e-08 1.24536e-06 6.11474e-08 3.03822e-14 2.97506e-19 5.63858e-16 1.08831e-13 1.04597e-15
0.08960000000000154  2.4871e-06  1.90416e-08 1.6746e-06  8.22317e-08 5.49675e-14 7.2256e-19  1.01985e-15 1.96837e-13 1.89202e-15
0.09600000000000172  3.27764e-06 2.4962e-08  2.20614e-06 1.08345e-07 9.546e-14   1.65118e-18 1.77061e-15 3.4173e-13  3.28512e-15
0.1024000000000019   4.24318e-06 3.21331e-08 2.855e-06   1.40228e-07 1.59978e-13 3.57811e-18 2.96638e-15 5.72497e-13 5.50423e-15
0.1088000000000021   5.40783e-06 4.07062e-08 3.63723e-06 1.78672e-07 2.59839e-13 7.40005e-18 4.8164e-15  9.29514e-13 8.93795e-15
0.1152000000000023   6.79728e-06 5.0837e-08  4.56988e-06 2.24518e-07 4.10491e-13 1.46842e-17 7.6062e-15  1.46787e-12 1.41166e-14
0.1216000000000025   8.43874e-06 6.26843e-08 5.671e-06   2.78657e-07 6.32652e-13 2.80823e-17 1.17183e-14 2.26136e-12 2.1751e-14
0.1280000000000022   1.0361e-05  7.64095e-08 6.95964e-06 3.4203e-07  9.5365e-13  5.1955e-17  1.76569e-14 3.40725e-12 3.27781e-14
0.1344000000000015   1.25945e-05 9.21752e-08 8.45583e-06 4.15628e-07 1.40902e-12 9.32892e-17 2.60772e-14 5.03192e-12 4.84157e-14
0.1408000000000008   1.5171e-05  1.10144e-07 1.01806e-05 5.0049e-07  2.04436e-12 1.63024e-16 3.78192e-14 7.29737e-12 7.02256e-14
0.1472000000000001   1.81242e-05 1.30478e-07 1.21559e-05 5.97705e-07 2.91752e-12 2.7793e-16  5.39472e-14 1.04089e-11 1.00188e-13
0.1535999999999994   2.14889e-05 1.53337e-07 1.44047e-05 7.08412e-07 4.10107e-12 4.63228e-16 7.57954e-14 1.46237e-11 1.40784e-13
0.1599999999999987   2.53019e-05 1.78876e-07 1.69509e-05 8.33798e-07 5.68517e-12 7.56189e-16 1.0502e-13  2.02613e-11 1.95096e-13
0.166399999999998    2.96014e-05 2.07249e-07 1.98195e-05 9.75098e-07 7.78085e-12 1.21101e-15 1.43658e-13 2.77142e-11 2.66917e-13
0.1727999999999973   3.44271e-05 2.386e-07   2.30362e-05 1.1336e-06  1.05237e-11 1.90537e-15 1.94193e-13 3.74615e-11 3.60873e-13
0.1791999999999966   3.98203e-05 2.73069e-07 2.66277e-05 1.31062e-06 1.4078e-11  2.94904e-15 2.59634e-13 5.00828e-11 4.82567e-13
0.1855999999999959   4.5824e-05  3.10786e-07 3.06217e-05 1.50756e-06 1.86414e-11 4.49523e-15 3.43595e-13 6.62749e-11 6.38736e-13
0.1919999999999952   5.24825e-05 3.51872e-07 3.50469e-05 1.72583e-06 2.44503e-11 6.75529e-15 4.50391e-13 8.68694e-11 8.37425e-13
0.1983999999999945   5.98421e-05 3.96437e-07 3.99328e-05 1.96691e-06 3.17854e-11 1.00175e-14 5.85143e-13 1.12853e-10 1.08818e-12
0.2047999999999938   6.79503e-05 4.44578e-07 4.53096e-05 2.23232e-06 4.09784e-11 1.46714e-14 7.5389e-13  1.45389e-10 1.40228e-12
0.2111999999999931   7.68562e-05 4.96381e-07 5.12088e-05 2.52363e-06 5.24189e-11 2.12377e-14 9.63722e-13 1.85843e-10 1.79295e-12
0.2175999999999924   8.66108e-05 5.51914e-07 5.76625e-05 2.84245e-06 6.65626e-11 3.04068e-14 1.22291e-12 2.35808e-10 2.27565e-12
0.2239999999999917   9.72664e-05 6.1123e-07  6.47036e-05 3.19044e-06 8.39394e-11 4.30865e-14 1.54107e-12 2.97137e-10 2.86833e-12
0.2303999999999909   0.000108877 6.74365e-07 7.23662e-05 3.56931e-06 1.05163e-10 6.04603e-14 1.92932e-12 3.71968e-10 3.59178e-12
0.2367999999999902   0.000121498 7.41337e-07 8.06848e-05 3.98081e-06 1.30943e-10 8.40605e-14 2.40047e-12 4.6277e-10  4.46995e-12
0.2431999999999895   0.000135187 8.12142e-07 8.96951e-05 4.42673e-06 1.62092e-10 1.15856e-13 2.96921e-12 5.72367e-10 5.53033e-12
0.2495999999999888   0.000150001 8.86757e-07 9.94334e-05 4.90891e-06 1.99543e-10 1.58362e-13 3.65233e-12 7.03993e-10 6.80436e-12
0.2559999999999881   0.000166003 9.65137e-07 0.000109937 5.42923e-06 2.44357e-10 2.14767e-13 4.46896e-12 8.61325e-10 8.32785e-12
0.2623999999999874   0.000183253 1.04721e-06 0.000121243 5.98963e-06 2.97744e-10 2.89095e-13 5.44078e-12 1.04854e-09 1.01415e-11
0.2687999999999867   0.000201816 1.13289e-06 0.000133392 6.59208e-06 3.61072e-10 3.8639e-13  6.59235e-12 1.27035e-09 1.22912e-11
0.275199999999986    0.000221755 1.22205e-06 0.000146422 7.23858e-06 4.35889e-10 5.12942e-13 7.95134e-12 1.53209e-09 1.48291e-11
0.2815999999999853   0.000243138 1.31456e-06 0.000160373 7.93119e-06 5.23936e-10 6.76557e-13 9.54889e-12 1.83973e-09 1.78134e-11
0.2879999999999846   0.000266034 1.41023e-06 0.000175287 8.67202e-06 6.27171e-10 8.86871e-13 1.14199e-11 2.19998e-09 2.13099e-11
0.2943999999999839   0.000290511 1.50887e-06 0.000191206 9.46321e-06 7.47789e-10 1.15572e-12 1.36033e-11 2.62034e-09 2.53917e-11
0.3007999999999832   0.000316643 1.61026e-06 0.00020817  1.03069e-05 8.88239e-10 1.49761e-12 1.61428e-11 3.10917e-09 3.01408e-11
0.3071999999999825   0.0003445   1.71414e-06 0.000226225 1.12054e-05 1.05126e-09 1.93016e-12 1.90866e-11 3.67577e-09 3.56483e-11
0.3135999999999818   0.00037416  1.82022e-06 0.000245413 1.21609e-05 1.23988e-09 2.47479e-12 2.24886e-11 4.33045e-09 4.20155e-11
0.3199999999999811   0.000405697 1.92819e-06 0.000265779 1.31757e-05 1.45748e-09 3.15736e-12 2.64083e-11 5.08464e-09 4.93545e-11
0.3263999999999804   0.00043919  2.03772e-06 0.000287368 1.42521e-05 1.70781e-09 4.00901e-12 3.09115e-11 5.95096e-09 5.77894e-11
0.3327999999999797   0.000474719 2.14842e-06 0.000310225 1.53927e-05 1.99498e-09 5.06708e-12 3.60707e-11 6.94334e-09 6.74571e-11
0.339199999999979    0.000512364 2.2599e-06  0.000334397 1.65996e-05 2.32356e-09 6.37621e-12 4.19657e-11 8.07706e-09 7.85084e-11
0.3455999999999783   0.000552209 2.37172e-06 0.000359931 1.78755e-05 2.69856e-09 7.98957e-12 4.86844e-11 9.36896e-09 9.11091e-11
0.3519999999999776   0.000594337 2.48343e-06 0.000386874 1.92228e-05 3.1255e-09  9.97031e-12 5.63227e-11 1.08374e-08 1.05441e-10
0.3583999999999768   0.000638836 2.59455e-06 0.000415273 2.0644e-05  3.61043e-09 1.23932e-11 6.49861e-11 1.25027e-08 1.21704e-10
0.3647999999999761   0.000685792 2.70456e-06 0.000445178 2.21417e-05 4.15998e-09 1.53464e-11 7.47894e-11 1.43867e-08 1.40115e-10
0.3711999999999754   0.000735296 2.81292e-06 0.000476636 2.37185e-05 4.78139e-09 1.89337e-11 8.58581e-11 1.65135e-08 1.60912e-10
0.3775999999999747   0.000787438 2.91907e-06 0.000509698 2.5377e-05  5.48259e-09 2.32771e-11 9.83288e-11 1.89092e-08 1.84355e-10
0.383999999999974    0.000842311 3.02243e-06 0.000544414 2.712e-05   6.27219e-09 2.8519e-11  1.1235e-10  2.16022e-08 2.10725e-10
0.3903999999999733   0.000900009 3.1224e-06  0.000580833 2.895e-05   7.15958e-09 3.48261e-11 1.28083e-10 2.46233e-08 2.40329e-10
0.3967999999999726   0.000960628 3.21834e-06 0.000619007 3.08699e-05 8.15499e-09 4.23922e-11 1.45702e-10 2.80059e-08 2.735e-10
0.4031999999999719   0.00102427  3.30963e-06 0.000658986 3.28824e-05 9.26949e-09 5.14426e-11 1.65397e-10 3.17862e-08 3.10598e-10
0.4095999999999712   0.00109102  3.39561e-06 0.000700821 3.49904e-05 1.05151e-08 6.22382e-11 1.87373e-10 3.60032e-08 3.52012e-10
0.4159999999999705   0.001161    3.47562e-06 0.000744566 3.71965e-05 1.19048e-08 7.50812e-11 2.11849e-10 4.06991e-08 3.98165e-10
0.4223999999999698   0.00123429  3.549e-06   0.000790271 3.95038e-05 1.34528e-08 9.03197e-11 2.39064e-10 4.59192e-08 4.49511e-10
0.4287999999999691   0.00131102  3.61506e-06 0.000837989 4.19151e-05 1.51741e-08 1.08355e-10 2.69276e-10 5.17123e-08 5.0654e-10
0.4351999999999684   0.00139127  3.67315e-06 0.000887772 4.44333e-05 1.70852e-08 1.29648e-10 3.02758e-10 5.81312e-08 5.69779e-10
0.4415999999999677   0.00147516  3.7226e-06  0.000939674 4.70613e-05 1.92038e-08 1.54727e-10 3.39808e-10 6.52321e-08 6.39797e-10
0.447999999999967    0.00156281  3.76276e-06 0.000993748 4.98022e-05 2.1549e-08  1.84198e-10 3.80744e-10 7.30755e-08 7.17204e-10
0.4543999999999663   0.00165431  3.793e-06   0.00105005  5.2659e-05  2.4141e-08  2.18751e-10 4.25905e-10 8.17263e-08 8.02652e-10
0.4607999999999656   0.00174978  3.81269e-06 0.00110862  5.56347e-05 2.7002e-08  2.59175e-10 4.75658e-10 9.12537e-08 8.96843e-10
0.4671999999999649   0.00184934  3.82127e-06 0.00116953  5.87323e-05 3.01556e-08 3.06368e-10 5.30393e-10 1.01732e-07 1.00053e-09
0.4735999999999642   0.00195311  3.82161e-06 0.00123283  6.19549e-05 3.3627e-08  3.61348e-10 5.90525e-10 1.1324e-07  1.11451e-09
0.4799999999999635   0.00206119  3.82161e-06 0.00129856  6.53056e-05 3.74433e-08 4.25273e-10 6.56501e-10 1.25863e-07 1.23965e-09
0.4863999999999628   0.00217372  3.82161e-06 0.00136678  6.87876e-05 4.16335e-08 4.99454e-10 7.28795e-10 1.39689e-07 1.37686e-09
0.492799999999962    0.0022908   3.82161e-06 0.00143756  7.2404e-05  4.62287e-08 5.85371e-10 8.07913e-10 1.54816e-07 1.52712e-09
0.4991999999999613   0.00241257  3.82161e-06 0.00151093  7.6158e-05  5.12619e-08 6.847e-10   8.94392e-10 1.71345e-07 1.69146e-09
0.5183999999999592   0.00280724  3.82161e-06 0.00174718  8.82775e-05 6.9355e-08  1.08323e-09 1.2039e-09  2.30457e-07 2.28049e-09
0.5247999999999585   0.00294901  3.82161e-06 0.00183149  9.2614e-05  7.65179e-08 1.25758e-09 1.32591e-09 2.53743e-07 2.513e-09
0.5311999999999578   0.0030961   3.82161e-06 0.00191867  9.71042e-05 8.43203e-08 1.45743e-09 1.45852e-09 2.79042e-07 2.76589e-09
0.5375999999999571   0.00324865  3.82161e-06 0.00200877  0.000101751 9.28106e-08 1.68614e-09 1.6025e-09  3.06497e-07 3.04066e-09
0.5439999999999564   0.00340679  3.82161e-06 0.00210184  0.000106559 1.0204e-07  1.94749e-09 1.75865e-09 3.36263e-07 3.33888e-09
0.5503999999999557   0.00357066  3.82161e-06 0.00219793  0.00011153  1.12064e-07 2.24566e-09 1.92784e-09 3.685e-07   3.66223e-09
0.556799999999955    0.0037404   3.82161e-06 0.0022971   0.000116669 1.22939e-07 2.58536e-09 2.11097e-09 4.03378e-07 4.01251e-09
0.5631999999999543   0.00391615  3.82161e-06 0.0023994   0.000121977 1.34727e-07 2.97181e-09 2.309e-09   4.41077e-07 4.39157e-09
0.5695999999999536   0.00409804  3.82161e-06 0.00250488  0.000127459 1.47494e-07 3.41083e-09 2.52294e-09 4.81787e-07 4.80141e-09
0.5759999999999529   0.00428623  3.82161e-06 0.00261359  0.000133119 1.61307e-07 3.90888e-09 2.75387e-09 5.25706e-07 5.24412e-09
0.5823999999999522   0.00448086  3.82161e-06 0.00272558  0.000138959 1.76241e-07 4.47315e-09 3.00289e-09 5.73045e-07 5.72192e-09
0.5887999999999515   0.00468208  3.82161e-06 0.00284091  0.000144982 1.92371e-07 5.1116e-09  3.27119e-09 6.24024e-07 6.23712e-09
0.5951999999999508   0.00489003  3.82161e-06 0.00295961  0.000151193 2.09779e-07 5.83306e-09 3.56001e-09 6.78873e-07 6.79219e-09
0.6015999999999501   0.00510487  3.82161e-06 0.00308174  0.000157595 2.28552e-07 6.64731e-09 3.87066e-09 7.37837e-07 7.3897e-09
0.6079999999999494   0.00532674  3.82161e-06 0.00320735  0.00016419  2.4878e-07  7.56514e-09 4.20451e-09 8.01171e-07 8.03239e-09
0.6143999999999487   0.00555582  3.82161e-06 0.00333648  0.000170983 2.70558e-07 8.59849e-09 4.563e-09   8.69141e-07 8.72309e-09
0.6207999999999479   0.00579224  3.82161e-06 0.00346918  0.000177977 2.93988e-07 9.76055e-09 4.94765e-09 9.42028e-07 9.46483e-09
0.6271999999999472   0.00603616  3.82161e-06 0.0036055   0.000185176 3.19176e-07 1.10658e-08 5.36003e-09 1.02012e-06 1.02608e-08
0.6335999999999465   0.00628776  3.82161e-06 0.00374548  0.000192582 3.46234e-07 1.25304e-08 5.8018e-09  1.10374e-06 1.11142e-08
0.6399999999999458   0.00654718  3.82161e-06 0.00388916  0.000200199 3.7528e-07  1.41718e-08 6.27471e-09 1.19319e-06 1.20286e-08
0.6463999999999451   0.0068146   3.82161e-06 0.00403659  0.000208031 4.06438e-07 1.60094e-08 6.78058e-09 1.28882e-06 1.30076e-08
0.6527999999999444   0.00709018  3.82161e-06 0.00418781  0.000216081 4.39839e-07 1.80646e-08 7.32131e-09 1.39097e-06 1.4055e-08
0.6591999999999437   0.00737408  3.82161e-06 0.00434286  0.000224353 4.75619e-07 2.03606e-08 7.89888e-09 1.5e-06     1.51749e-08
0.665599999999943    0.00766648  3.82161e-06 0.00450179  0.000232849 5.13923e-07 2.29232e-08 8.51539e-09 1.61631e-06 1.63715e-08
0.6719999999999423   0.00796754  3.82161e-06 0.00466462  0.000241574 5.54903e-07 2.57805e-08 9.17301e-09 1.74029e-06 1.7649e-08
0.6783999999999416   0.00827744  3.82161e-06 0.0048314   0.000250531 5.98716e-07 2.89631e-08 9.87399e-09 1.87234e-06 1.90121e-08
0.6847999999999409   0.00859636  3.82161e-06 0.00500217  0.000259723 6.4553e-07  3.25049e-08 1.06207e-08 2.01291e-06 2.04656e-08
0.6911999999999402   0.00892446  3.82161e-06 0.00517696  0.000269153 6.9552e-07  3.64425e-08 1.14156e-08 2.16244e-06 2.20145e-08
0.6975999999999395   0.00926193  3.82161e-06 0.0053558   0.000278826 7.48868e-07 4.08164e-08 1.22613e-08 2.3214e-06  2.36639e-08
0.7039999999999388   0.00960895  3.82161e-06 0.00553873  0.000288744 8.05766e-07 4.56703e-08 1.31605e-08 2.49027e-06 2.54195e-08
0.7103999999999381   0.00996571  3.82161e-06 0.00572577  0.00029891  8.66416e-07 5.10523e-08 1.41159e-08 2.66955e-06 2.72868e-08
0.7167999999999374   0.0103324   3.82161e-06 0.00591697  0.000309329 9.31028e-07 5.70147e-08 1.51304e-08 2.85978e-06 2.92717e-08
0.7231999999999367   0.0107091   4.38661e-06 0.00611234  0.000320004 9.99822e-07 6.36143e-08 1.62071e-08 3.06148e-06 3.13806e-08
0.729599999999936    0.0110962   5.53709e-06 0.00631191  0.000330937 1.07303e-06 7.09133e-08 1.73491e-08 3.27523e-06 3.36197e-08
0.7359999999999353   0.0114937   6.87803e-06 0.00651571  0.000342133 1.15089e-06 7.89791e-08 1.85596e-08 3.5016e-06  3.59959e-08
0.7423999999999346   0.0119019   8.42845e-06 0.00672377  0.000353594 1.23365e-06 8.78851e-08 1.98421e-08 3.7412e-06  3.8516e-08
0.7487999999999339   0.012321    1.02087e-05 0.00693609  0.000365324 1.32159e-06 9.77111e-08 2.12e-08    3.99465e-06 4.11875e-08
0.7551999999999331   0.0127511   1.22407e-05 0.00715271  0.000377326 1.41496e-06 1.08544e-07 2.2637e-08  4.26261e-06 4.40177e-08
0.7615999999999324   0.0131925   1.45476e-05 0.00737364  0.000389604 1.51407e-06 1.20477e-07 2.41569e-08 4.54573e-06 4.70146e-08
0.7679999999999317   0.0136453   1.71543e-05 0.0075989   0.00040216  1.61921e-06 1.33613e-07 2.57636e-08 4.84472e-06 5.01864e-08
0.774399999999931    0.0141098   2.00874e-05 0.00782849  0.000414998 1.73068e-06 1.48062e-07 2.74611e-08 5.16027e-06 5.35415e-08
0.7807999999999303   0.0145862   2.3375e-05  0.00806244  0.000428121 1.84883e-06 1.63944e-07 2.92537e-08 5.49314e-06 5.70887e-08
0.7871999999999296   0.0150746   2.70475e-05 0.00830075  0.000441533 1.97398e-06 1.81389e-07 3.11457e-08 5.84407e-06 6.08371e-08
0.7935999999999289   0.0155753   3.11366e-05 0.00854343  0.000455235 2.10649e-06 2.00537e-07 3.31416e-08 6.21386e-06 6.47963e-08
0.7999999999999282   0.0160885   3.56766e-05 0.00879049  0.000469233 2.24674e-06 2.2154e-07  3.52462e-08 6.60331e-06 6.89761e-08
0.8063999999999275   0.0166144   4.07036e-05 0.00904192  0.000483527 2.39509e-06 2.44562e-07 3.74641e-08 7.01325e-06 7.33867e-08
0.8127999999999268   0.0171531   4.6256e-05  0.00929774  0.000498123 2.55196e-06 2.69782e-07 3.98004e-08 7.44454e-06 7.80385e-08
0.8191999999999261   0.017705    5.23746e-05 0.00955793  0.000513022 2.71777e-06 2.97389e-07 4.22602e-08 7.89807e-06 8.29427e-08
0.8255999999999254   0.0182703   5.91026e-05 0.00982249  0.000528228 2.89294e-06 3.27592e-07 4.48489e-08 8.37473e-06 8.81104e-08
0.8319999999999247   0.0188491   6.64859e-05 0.0100914   0.000543743 3.07792e-06 3.60613e-07 4.75719e-08 8.87545e-06 9.35535e-08
0.838399999999924    0.0194417   7.4573e-05  0.0103647   0.000559571 3.27318e-06 3.96693e-07 5.04349e-08 9.4012e-06  9.92841e-08
0.8447999999999233   0.0200483   8.34151e-05 0.0106423   0.000575715 3.47922e-06 4.36092e-07 5.34438e-08 9.95296e-06 1.05315e-07
0.8511999999999226   0.0206691   9.30668e-05 0.0109243   0.000592177 3.69654e-06 4.79088e-07 5.66045e-08 1.05317e-05 1.11658e-07
0.8575999999999219   0.0213044   0.000103585 0.0112106   0.00060896  3.92566e-06 5.25984e-07 5.99232e-08 1.11386e-05 1.18328e-07
0.8639999999999212   0.0219543   0.000115032 0.0115011   0.000626066 4.16713e-06 5.77102e-07 6.34064e-08 1.17745e-05 1.25339e-07
0.8703999999999205   0.0226192   0.000127469 0.011796    0.0006435   4.42153e-06 6.32791e-07 6.70606e-08 1.24406e-05 1.32704e-07
0.8767999999999198   0.0232993   0.000140967 0.012095    0.000661263 4.68943e-06 6.93427e-07 7.08926e-08 1.3138e-05  1.40438e-07
0.883199999999919    0.0239947   0.000155595 0.0123983   0.000679358 4.97145e-06 7.59411e-07 7.49094e-08 1.38679e-05 1.48557e-07
0.8895999999999183   0.0247057   0.00017143  0.0127057   0.000697787 5.26823e-06 8.31176e-07 7.91181e-08 1.46313e-05 1.57077e-07
0.8959999999999176   0.0254327   0.00018855  0.0130173   0.000716554 5.58043e-06 9.09188e-07 8.35261e-08 1.54295e-05 1.66013e-07
0.9023999999999169   0.0261757   0.00020704  0.013333    0.00073566  5.90872e-06 9.93946e-07 8.8141e-08  1.62637e-05 1.75383e-07
0.9087999999999162   0.0269351   0.000226987 0.0136528   0.000755109 6.25382e-06 1.08598e-06 9.29705e-08 1.71352e-05 1.85204e-07
0.9151999999999155   0.027711    0.000248485 0.0139765   0.000774902 6.61647e-06 1.18588e-06 9.80228e-08 1.80451e-05 1.95493e-07
0.9215999999999148   0.0285039   0.000271632 0.0143042   0.000795042 6.99741e-06 1.29424e-06 1.03306e-07 1.89948e-05 2.06269e-07
0.9279999999999141   0.0293138   0.00029653  0.0146359   0.000815531 7.39745e-06 1.41174e-06 1.08828e-07 1.99856e-05 2.17551e-07
0.9343999999999134   0.0301411   0.000323287 0.0149713   0.000836371 7.8174e-06  1.53908e-06 1.14599e-07 2.10188e-05 2.29359e-07
0.9407999999999127   0.030986    0.000352018 0.0153106   0.000857565 8.2581e-06  1.67701e-06 1.20626e-07 2.20958e-05 2.41712e-07
0.947199999999912    0.0318487   0.000382841 0.0156535   0.000879115 8.72043e-06 1.82635e-06 1.26919e-07 2.32179e-05 2.54631e-07
0.9535999999999113   0.0327296   0.000415884 0.0160001   0.000901022 9.20531e-06 1.98797e-06 1.33487e-07 2.43865e-05 2.68137e-07
0.9599999999999106   0.0336289   0.000451277 0.0163503   0.00092329  9.71365e-06 2.16279e-06 1.40339e-07 2.5603e-05  2.82252e-07
0.9663999999999099   0.0345468   0.00048916  0.016704    0.000945919 1.02464e-05 2.35181e-06 1.47487e-07 2.6869e-05  2.96999e-07
0.9727999999999092   0.0354837   0.000529678 0.0170611   0.000968911 1.08047e-05 2.55609e-06 1.54938e-07 2.81858e-05 3.12401e-07
0.9791999999999085   0.0364397   0.000572984 0.0174215   0.000992269 1.13894e-05 2.77677e-06 1.62705e-07 2.95549e-05 3.2848e-07
0.9855999999999078   0.0374152   0.000619238 0.0177852   0.00101599  1.20017e-05 3.01506e-06 1.70796e-07 3.09778e-05 3.45263e-07
0.9919999999999071   0.0384104   0.000668609 0.018152    0.00104009  1.26427e-05 3.27226e-06 1.79223e-07 3.2456e-05  3.62773e-07
0.9983999999999064   0.0394256   0.000721273 0.0185218   0.00106455  1.33135e-05 3.54974e-06 1.87997e-07 3.39911e-05 3.81036e-07
1.004799999999906    0.0404611   0.000777414 0.0188946   0.00108939  1.40153e-05 3.84899e-06 1.97129e-07 3.55845e-05 4.00079e-07
1.011199999999905    0.0415171   0.000837227 0.0192702   0.0011146   1.47493e-05 4.17159e-06 2.0663e-07  3.72377e-05 4.19928e-07
1.017599999999904    0.042594    0.000900915 0.0196485   0.00114018  1.55169e-05 4.5192e-06  2.16512e-07 3.89525e-05 4.40612e-07
1.023999999999904    0.0436921   0.000968691 0.0200293   0.00116614  1.63192e-05 4.89364e-06 2.26787e-07 4.07303e-05 4.62159e-07
1.030399999999903    0.0448115   0.00104078  0.0204127   0.00119248  1.71577e-05 5.2968e-06  2.37466e-07 4.25726e-05 4.84597e-07
1.036799999999902    0.0459526   0.00111741  0.0207984   0.0012192   1.80338e-05 5.73072e-06 2.48563e-07 4.44811e-05 5.07958e-07
1.043199999999902    0.0471158   0.00119882  0.0211863   0.00124629  1.89488e-05 6.19759e-06 2.60089e-07 4.64573e-05 5.3227e-07
1.049599999999901    0.0483012   0.00128529  0.0215762   0.00127377  1.99043e-05 6.6997e-06  2.72058e-07 4.85029e-05 5.57567e-07
1.0559999999999      0.0495092   0.00137706  0.0219681   0.00130162  2.09018e-05 7.23952e-06 2.84483e-07 5.06193e-05 5.83879e-07
1.062399999999899    0.0507401   0.00147442  0.0223617   0.00132986  2.19429e-05 7.81968e-06 2.97376e-07 5.28082e-05 6.1124e-07
1.068799999999899    0.0519942   0.00157767  0.0227569   0.00135848  2.30293e-05 8.44296e-06 3.10752e-07 5.5071e-05  6.39683e-07
1.075199999999898    0.0532718   0.00168711  0.0231536   0.00138749  2.41625e-05 9.11233e-06 3.24624e-07 5.74095e-05 6.69243e-07
1.081599999999897    0.0545731   0.00180306  0.0235516   0.00141688  2.53443e-05 9.83096e-06 3.39006e-07 5.98251e-05 6.99955e-07
1.087999999999897    0.0558986   0.00192586  0.0239507   0.00144665  2.65765e-05 1.06022e-05 3.53912e-07 6.23193e-05 7.31855e-07
1.094399999999896    0.0572485   0.00205585  0.0243507   0.00147681  2.7861e-05  1.14296e-05 3.69357e-07 6.48937e-05 7.64979e-07
1.100799999999895    0.0586231   0.0021934   0.0247514   0.00150735  2.91996e-05 1.2317e-05  3.85356e-07 6.75498e-05 7.99366e-07
1.107199999999894    0.0600227   0.0023389   0.0251527   0.00153828  3.05944e-05 1.32685e-05 4.01923e-07 7.0289e-05  8.35053e-07
1.113599999999894    0.0614477   0.00249274  0.0255543   0.00156959  3.20472e-05 1.42882e-05 4.19073e-07 7.31127e-05 8.7208e-07
1.119999999999893    0.0628984   0.00265534  0.0259561   0.00160129  3.35602e-05 1.53808e-05 4.36822e-07 7.60224e-05 9.10487e-07
1.126399999999892    0.0643751   0.00282714  0.0263579   0.00163337  3.51356e-05 1.65511e-05 4.55185e-07 7.90195e-05 9.50315e-07
1.132799999999892    0.0658781   0.00300859  0.0267594   0.00166584  3.67755e-05 1.78043e-05 4.74178e-07 8.21052e-05 9.91606e-07
1.139199999999891    0.0674078   0.00320017  0.0271603   0.00169869  3.84821e-05 1.91457e-05 4.93817e-07 8.52809e-05 1.0344e-06
1.14559999999989     0.0689644   0.00340237  0.0275606   0.00173192  4.02579e-05 2.05812e-05 5.14118e-07 8.85479e-05 1.07875e-06
1.15199999999989     0.0705484   0.00361571  0.0279599   0.00176554  4.21051e-05 2.21169e-05 5.35097e-07 9.19072e-05 1.12468e-06
1.158399999999889    0.0721601   0.00384073  0.028358    0.00179954  4.40264e-05 2.37594e-05 5.56771e-07 9.53602e-05 1.17226e-06
1.164799999999888    0.0737997   0.00407799  0.0287547   0.00183392  4.60242e-05 2.55155e-05 5.79157e-07 9.89077e-05 1.22152e-06
1.171199999999887    0.0754676   0.00432809  0.0291497   0.00186868  4.81011e-05 2.73926e-05 6.02271e-07 0.000102551 1.27251e-06
1.177599999999887    0.0771643   0.00459164  0.0295427   0.00190382  5.02598e-05 2.93984e-05 6.2613e-07  0.000106291 1.32528e-06
1.183999999999886    0.0788899   0.00486928  0.0299335   0.00193934  5.2503e-05  3.15412e-05 6.50752e-07 0.000110128 1.37988e-06
1.190399999999885    0.0806449   0.00516167  0.0303218   0.00197524  5.48337e-05 3.38297e-05 6.76153e-07 0.000114063 1.43635e-06
1.196799999999885    0.0824297   0.00546952  0.0307073   0.00201151  5.72547e-05 3.62731e-05 7.02353e-07 0.000118098 1.49476e-06
1.203199999999884    0.0842445   0.00579355  0.0310898   0.00204816  5.97691e-05 3.88813e-05 7.29367e-07 0.000122232 1.55514e-06
1.209599999999883    0.0860898   0.00613451  0.0314689   0.00208518  6.23799e-05 4.16646e-05 7.57213e-07 0.000126466 1.61755e-06
1.215999999999883    0.0879659   0.00649321  0.0318444   0.00212256  6.50902e-05 4.4634e-05  7.85911e-07 0.0001308   1.68205e-06
1.222399999999882    0.0898731   0.00687046  0.0322159   0.00216032  6.79034e-05 4.78012e-05 8.15476e-07 0.000135235 1.74868e-06
1.228799999999881    0.0918118   0.00726712  0.0325831   0.00219844  7.08229e-05 5.11784e-05 8.45929e-07 0.000139771 1.81751e-06
1.23519999999988     0.0937824   0.0076841   0.0329457   0.00223693  7.38519e-05 5.47788e-05 8.77286e-07 0.000144408 1.88859e-06
1.24159999999988     0.0957853   0.00812231  0.0333034   0.00227578  7.69941e-05 5.8616e-05  9.09566e-07 0.000149146 1.96197e-06
1.247999999999879    0.0978208   0.00858274  0.0336559   0.00231499  8.02531e-05 6.27048e-05 9.42787e-07 0.000153984 2.03771e-06
1.254399999999878    0.0998893   0.0090664   0.0340028   0.00235456  8.36326e-05 6.70606e-05 9.76968e-07 0.000158923 2.11588e-06
1.260799999999878    0.101991    0.00957435  0.0343437   0.00239448  8.71365e-05 7.16996e-05 1.01213e-06 0.000163961 2.19653e-06
1.267199999999877    0.104127    0.0101077   0.0346784   0.00243475  9.07686e-05 7.66392e-05 1.04828e-06 0.000169097 2.27972e-06
1.273599999999876    0.106297    0.0106675   0.0350064   0.00247537  9.4533e-05  8.18977e-05 1.08545e-06 0.000174332 2.36551e-06
1.279999999999875    0.108501    0.0112551   0.0353273   0.00251633  9.84338e-05 8.74944e-05 1.12366e-06 0.000179664 2.45396e-06
1.286399999999875    0.11074     0.0118717   0.0356409   0.00255763  0.000102475 9.34497e-05 1.16291e-06 0.000185092 2.54514e-06
1.292799999999874    0.113015    0.0125186   0.0359467   0.00259928  0.000106662 9.97853e-05 1.20323e-06 0.000190614 2.63911e-06
1.299199999999873    0.115325    0.013197    0.0362444   0.00264126  0.000110998 0.000106524 1.24465e-06 0.000196228 2.73593e-06
1.305599999999873    0.117672    0.0139085   0.0365335   0.00268356  0.000115488 0.00011369  1.28716e-06 0.000201933 2.83567e-06
1.311999999999872    0.120055    0.0146546   0.0368137   0.0027262   0.000120137 0.000121308 1.33081e-06 0.000207727 2.9384e-06
1.318399999999871    0.122475    0.0154366   0.0370845   0.00276916  0.00012495  0.000129406 1.37559e-06 0.000213607 3.04417e-06
1.324799999999871    0.124932    0.0162562   0.0373456   0.00281243  0.000129931 0.000138012 1.42154e-06 0.00021957  3.15307e-06
1.33119999999987     0.127427    0.0171152   0.0375966   0.00285603  0.000135085 0.000147156 1.46866e-06 0.000225614 3.26516e-06
1.337599999999869    0.12996     0.0180151   0.0378369   0.00289993  0.000140419 0.000156869 1.51698e-06 0.000231736 3.3805e-06
1.343999999999868    0.132531    0.0189578   0.0380662   0.00294413  0.000145936 0.000167186 1.56652e-06 0.000237933 3.49916e-06
1.350399999999868    0.135142    0.0199452   0.0382842   0.00298864  0.000151644 0.000178142 1.61728e-06 0.0002442   3.62123e-06
1.356799999999867    0.137792    0.0209792   0.0384902   0.00303343  0.000157546 0.000189774 1.66929e-06 0.000250533 3.74676e-06
1.363199999999866    0.140482    0.0220619   0.0386839   0.00307852  0.00016365  0.00020212  1.72256e-06 0.000256929 3.87583e-06
1.369599999999866    0.143212    0.0231953   0.038865    0.0031239   0.00016996  0.000215224 1.77712e-06 0.000263383 4.00852e-06
1.375999999999865    0.145983    0.0243816   0.0390328   0.00316955  0.000176483 0.000229129 1.83297e-06 0.00026989  4.14489e-06
1.382399999999864    0.148795    0.0256233   0.039187    0.00321547  0.000183225 0.000243881 1.89013e-06 0.000276444 4.28501e-06
1.388799999999863    0.151649    0.0269225   0.0393271   0.00326167  0.000190193 0.000259529 1.94862e-06 0.00028304  4.42898e-06
1.395199999999863    0.154544    0.0282819   0.0394527   0.00330812  0.000197392 0.000276124 2.00845e-06 0.000289673 4.57685e-06
1.401599999999862    0.157482    0.029704    0.0395632   0.00335483  0.00020483  0.000293721 2.06964e-06 0.000296335 4.7287e-06
1.407999999999861    0.160463    0.0311915   0.0396584   0.00340178  0.000212513 0.000312378 2.13221e-06 0.00030302  4.88462e-06
1.414399999999861    0.163487    0.0327472   0.0397376   0.00344898  0.000220449 0.000332155 2.19615e-06 0.000309722 5.04467e-06
1.42079999999986     0.166555    0.034374    0.0398005   0.00349641  0.000228643 0.000353115 2.2615e-06  0.000316431 5.20894e-06
1.427199999999859    0.169668    0.0360749   0.0398466   0.00354408  0.000237105 0.000375327 2.32826e-06 0.000323142 5.37749e-06
1.433599999999859    0.172825    0.0378532   0.0398754   0.00359196  0.00024584  0.00039886  2.39644e-06 0.000329845 5.55042e-06
1.439999999999858    0.176027    0.0397121   0.0398865   0.00364005  0.000254857 0.00042379  2.46605e-06 0.000336531 5.72779e-06
1.446399999999857    0.179275    0.0416551   0.0398866   0.00368835  0.000264164 0.000450196 2.53712e-06 0.000343192 5.90968e-06
1.452799999999856    0.182569    0.0436856   0.0398866   0.00373685  0.000273768 0.000478161 2.60963e-06 0.000349817 6.09618e-06
1.459199999999856    0.18591     0.0458075   0.0398866   0.00378554  0.000283678 0.000507772 2.68362e-06 0.000356398 6.28737e-06
1.465599999999855    0.189297    0.0480246   0.0398866   0.00383442  0.000293903 0.000539122 2.75908e-06 0.000362923 6.48331e-06
1.471999999999854    0.192733    0.050341    0.0398866   0.00388347  0.000304449 0.000572309 2.83602e-06 0.000369381 6.6841e-06
1.478399999999854    0.196216    0.0527608   0.0398866   0.00393268  0.000315328 0.000607434 2.91445e-06 0.000375761 6.88981e-06
1.484799999999853    0.199748    0.0552884   0.0398866   0.00398205  0.000326547 0.000644607 2.99438e-06 0.000382052 7.10052e-06
1.491199999999852    0.203329    0.0579284   0.0398866   0.00403157  0.000338115 0.000683941 3.07582e-06 0.00038824  7.3163e-06
1.497599999999851    0.206959    0.0606854   0.0398866   0.00408122  0.000350043 0.000725557 3.15876e-06 0.000394313 7.53725e-06
1.503999999999851    0.210639    0.0635645   0.0398866   0.00413101  0.000362339 0.00076958  3.24321e-06 0.000400258 7.76344e-06
1.51039999999985     0.21437     0.0665708   0.0398866   0.00418092  0.000375013 0.000816145 3.32918e-06 0.000406061 7.99494e-06
1.516799999999849    0.218152    0.0697096   0.0398866   0.00423094  0.000388076 0.000865392 3.41666e-06 0.000411708 8.23184e-06
1.523199999999849    0.221986    0.0729866   0.0398866   0.00428106  0.000401538 0.000917468 3.50566e-06 0.000417183 8.47422e-06
1.529599999999848    0.225871    0.0764074   0.0398866   0.00433127  0.000415409 0.000972531 3.59618e-06 0.000422473 8.72215e-06
1.535999999999847    0.229809    0.0799782   0.0398866   0.00438157  0.0004297   0.00103074  3.68821e-06 0.000427561 8.97572e-06
1.542399999999847    0.2338      0.0837053   0.0398866   0.00443193  0.000444422 0.00109228  3.78175e-06 0.000432432 9.235e-06
1.548799999999846    0.237845    0.0875952   0.0398866   0.00448236  0.000459586 0.00115732  3.87681e-06 0.000437068 9.50006e-06
1.555199999999845    0.241944    0.0916547   0.0398866   0.00453283  0.000475203 0.00122606  3.97336e-06 0.000441453 9.77099e-06
1.561599999999844    0.246097    0.0958911   0.0398866   0.00458334  0.000491286 0.0012987   4.07142e-06 0.00044557  1.00479e-05
1.567999999999844    0.250306    0.100312    0.0398866   0.00463388  0.000507846 0.00137545  4.17096e-06 0.000449401 1.03308e-05
1.574399999999843    0.25457     0.104924    0.0398866   0.00468444  0.000524895 0.00145654  4.27199e-06 0.000452929 1.06197e-05
1.580799999999842    0.258891    0.109737    0.0398866   0.004735    0.000542447 0.0015422   4.37448e-06 0.000456134 1.09149e-05
1.587199999999842    0.263268    0.114758    0.0398866   0.00478555  0.000560513 0.00163269  4.47843e-06 0.000458998 1.12163e-05
1.593599999999841    0.267703    0.119996    0.0398866   0.00483608  0.000579106 0.00172826  4.58383e-06 0.000461503 1.1524e-05
1.59999999999984     0.272196    0.12546     0.0398866   0.00488658  0.000598241 0.00182918  4.69065e-06 0.000463629 1.1838e-05
1.60639999999984     0.276747    0.13116     0.0398866   0.00493704  0.00061793  0.00193577  4.79889e-06 0.000465358 1.21586e-05
1.612799999999839    0.281357    0.137106    0.0398866   0.00498744  0.000638188 0.0020483   4.90852e-06 0.000466669 1.24856e-05
1.619199999999838    0.286027    0.143308    0.0398866   0.00503776  0.000659028 0.00216712  5.01952e-06 0.000467543 1.28192e-05
1.625599999999837    0.290757    0.149776    0.0398866   0.00508801  0.000680466 0.00229256  5.13187e-06 0.000467962 1.31595e-05
1.631999999999837    0.295547    0.156523    0.0398866   0.00513816  0.000702515 0.00242497  5.24555e-06 0.000467997 1.35065e-05
1.638399999999836    0.300399    0.163559    0.0398866   0.0051882   0.000725191 0.00256474  5.36053e-06 0.000467997 1.38603e-05
1.644799999999835    0.305313    0.170897    0.0398866   0.00523812  0.00074851  0.00271226  5.47678e-06 0.000467997 1.42209e-05
1.651199999999835    0.31029     0.17855     0.0398866   0.0052879   0.000772487 0.00286794  5.59427e-06 0.000467997 1.45885e-05
1.657599999999834    0.315329    0.18653     0.0398866   0.00533753  0.000797138 0.00303223  5.71298e-06 0.000467997 1.4963e-05
1.663999999999833    0.320432    0.194853    0.0398866   0.00538699  0.000822479 0.00320559  5.83286e-06 0.000467997 1.53445e-05
1.670399999999832    0.325599    0.203531    0.0398866   0.00543628  0.000848527 0.00338851  5.95389e-06 0.000467997 1.5733e-05
1.676799999999832    0.330832    0.212581    0.0398866   0.00548537  0.0008753   0.0035815   6.07602e-06 0.000467997 1.61287e-05
1.683199999999831    0.336129    0.222018    0.0398866   0.00553425  0.000902815 0.0037851   6.19921e-06 0.000467997 1.65316e-05
1.68959999999983     0.341493    0.231858    0.0398866   0.00558291  0.000931089 0.00399988  6.32342e-06 0.000467997 1.69416e-05
1.69599999999983     0.346923    0.242119    0.0398866   0.00563133  0.00096014  0.00422645  6.4486e-06  0.000467997 1.7359e-05
1.702399999999829    0.352421    0.252818    0.0398866   0.00567949  0.000989988 0.00446542  6.57472e-06 0.000467997 1.77836e-05
1.708799999999828    0.357987    0.263974    0.0398866   0.00572738  0.00102065  0.00471748  6.70171e-06 0.000467997 1.82156e-05
1.715199999999828    0.363621    0.275607    0.0398866   0.00577499  0.00105215  0.00498331  6.82953e-06 0.000467997 1.86549e-05
1.721599999999827    0.369324    0.287736    0.0398866   0.00582229  0.0010845   0.00526366  6.95812e-06 0.000467997 1.91017e-05
1.727999999999826    0.375097    0.300384    0.0398866   0.00586927  0.00111772  0.00555931  7.08742e-06 0.000467997 1.95558e-05
1.734399999999825    0.380941    0.313572    0.0398866   0.00591592  0.00115184  0.00587107  7.21738e-06 0.000467997 2.00175e-05
1.740799999999825    0.386856    0.327324    0.0398866   0.00596222  0.00118687  0.00619981  7.34793e-06 0.000467997 2.04866e-05
1.747199999999824    0.392842    0.341663    0.0398866   0.00600815  0.00122284  0.00654644  7.47901e-06 0.000467997 2.09633e-05
1.753599999999823    0.398901    0.356616    0.0398866   0.00605369  0.00125977  0.00691191  7.61055e-06 0.000467997 2.14474e-05
1.759999999999823    0.405033    0.372208    0.0398866   0.00609883  0.00129768  0.00729723  7.74247e-06 0.000467997 2.19391e-05
1.766399999999822    0.411239    0.388467    0.0398866   0.00614355  0.00133659  0.00770346  7.87471e-06 0.000467997 2.24384e-05
1.772799999999821    0.417519    0.405422    0.0398866   0.00618783  0.00137653  0.00813174  8.00719e-06 0.000467997 2.29452e-05
1.77919999999982     0.423874    0.423104    0.0398866   0.00623165  0.00141751  0.00858323  8.13983e-06 0.000467997 2.34595e-05
1.78559999999982     0.430305    0.441543    0.0398866   0.00627501  0.00145957  0.00905918  8.27254e-06 0.000467997 2.39814e-05
1.791999999999819    0.436812    0.460774    0.0398866   0.00631787  0.00150273  0.0095609   8.40525e-06 0.000467997 2.45108e-05
1.798399999999818    0.443397    0.48083     0.0398866   0.00636022  0.00154701  0.0100898   8.53787e-06 0.000467997 2.50477e-05
1.804799999999818    0.450059    0.501748    0.0398866   0.00640204  0.00159243  0.0106473   8.67029e-06 0.000467997 2.55921e-05
1.811199999999817    0.4568      0.523565    0.0398866   0.00644332  0.00163903  0.0112349   8.80244e-06 0.000467997 2.6144e-05
1.817599999999816    0.46362     0.546322    0.0398866   0.00648403  0.00168683  0.0118543   8.93421e-06 0.000467997 2.67034e-05
1.823999999999816    0.470519    0.57006     0.0398866   0.00652415  0.00173585  0.0125071   9.06551e-06 0.000467997 2.72701e-05
1.830399999999815    0.4775      0.594822    0.0398866   0.00656368  0.00178613  0.0131953   9.19623e-06 0.000467997 2.78443e-05
1.836799999999814    0.484562    0.620655    0.0398866   0.00660258  0.00183769  0.0139206   9.32626e-06 0.000467997 2.84257e-05
1.843199999999813    0.491705    0.647604    0.0398866   0.00664084  0.00189056  0.014685    9.4555e-06  0.000467997 2.90145e-05
1.849599999999813    0.498932    0.675722    0.0398866   0.00667843  0.00194477  0.0154908   9.58384e-06 0.000467997 2.96105e-05
1.855999999999812    0.506242    0.705059    0.0398866   0.00671535  0.00200034  0.01634     9.71115e-06 0.000467997 3.02136e-05
1.862399999999811    0.513636    0.735672    0.0398866   0.00675156  0.00205731  0.0172351   9.83732e-06 0.000467997 3.08238e-05
1.868799999999811    0.521116    0.767617    0.0398866   0.00678706  0.00211571  0.0181785   9.96224e-06 0.000467997 3.14411e-05
1.87519999999981     0.528681    0.800956    0.0398866   0.00682181  0.00217557  0.0191729   1.00858e-05 0.000467997 3.20652e-05
1.881599999999809    0.536332    0.83575     0.0398866   0.0068558   0.00223693  0.0202209   1.02078e-05 0.000467997 3.26963e-05
1.887999999999808    0.544071    0.872068    0.0398866   0.00688901  0.0022998   0.0213256   1.03282e-05 0.000467997 3.33341e-05
1.894399999999808    0.551898    0.909979    0.0398866   0.00692142  0.00236423  0.0224899   1.04468e-05 0.000467997 3.39785e-05
1.900799999999807    0.559813    0.949556    0.0398866   0.00695301  0.00243025  0.0237171   1.05635e-05 0.000467997 3.46294e-05
1.907199999999806    0.567818    0.990876    0.0398866   0.00698376  0.0024979   0.0250107   1.06781e-05 0.000467997 3.52868e-05
1.913599999999806    0.575913    1.03402     0.0398866   0.00701364  0.0025672   0.0263743   1.07905e-05 0.000467997 3.59505e-05
1.919999999999805    0.5841      1.07907     0.0398866   0.00704264  0.0026382   0.0278116   1.09007e-05 0.000467997 3.66204e-05
1.926399999999804    0.592378    1.12613     0.0398866   0.00707073  0.00271093  0.0293268   1.10083e-05 0.000467997 3.72962e-05
1.932799999999804    0.600749    1.17527     0.0398866   0.0070979   0.00278542  0.030924    1.11133e-05 0.000467997 3.7978e-05
1.939199999999803    0.609214    1.22661     0.0398866   0.00712412  0.00286172  0.0326077   1.12155e-05 0.000467997 3.86654e-05
1.945599999999802    0.617772    1.28024     0.0398866   0.00714938  0.00293986  0.0343828   1.13148e-05 0.000467997 3.93584e-05
1.951999999999801    0.626426    1.33628     0.0398866   0.00717364  0.00301988  0.0362542   1.14109e-05 0.000467997 4.00568e-05
1.958399999999801    0.635176    1.39484     0.0398866   0.0071969   0.00310182  0.0382273   1.15038e-05 0.000467997 4.07604e-05
1.9647999999998      0.644022    1.45604     0.0398866   0.00721912  0.00318571  0.0403077   1.15933e-05 0.000467997 4.14689e-05
1.971199999999799    0.652966    1.52001     0.0398866   0.0072403   0.00327161  0.0425012   1.16792e-05 0.000467997 4.21823e-05
1.977599999999799    0.662009    1.58688     0.0398866   0.0072604   0.00335956  0.0448143   1.17614e-05 0.000467997 4.29002e-05
1.983999999999798    0.671151    1.6568      0.0398866   0.00727941  0.00344958  0.0472534   1.18396e-05 0.000467997 4.36226e-05
1.990399999999797    0.680392    1.72992     0.0398866   0.0072973   0.00354174  0.0498258   1.19137e-05 0.000467997 4.4349e-05
1.996799999999797    0.689735    1.80639     0.0398866   0.00731406  0.00363606  0.0525387   1.19836e-05 0.000467997 4.50793e-05
2.003199999999803    0.699179    1.88639     0.0427273   0.00732965  0.00373261  0.0554      1.2049e-05  0.000500648 4.58133e-05
2.009599999999816    0.708727    1.97008     0.0487638   0.00734408  0.00383141  0.0584182   1.21099e-05 0.000604997 4.65507e-05
2.01599999999983     0.718377    2.05767     0.0553925   0.0073573   0.00393252  0.0616019   1.21659e-05 0.000723921 4.72911e-05
2.022399999999843    0.728132    2.14933     0.062655    0.0073693   0.00403598  0.0649606   1.2217e-05  0.000858808 4.80344e-05
2.028799999999857    0.737993    2.24528     0.070596    0.00738006  0.00414185  0.0685041   1.2263e-05  0.00101116  4.87803e-05
2.03519999999987     0.747959    2.34575     0.0792628   0.00738956  0.00425017  0.072243    1.23037e-05 0.00118259  4.95283e-05
2.041599999999884    0.758033    2.45096     0.0887061   0.00739777  0.00436099  0.0761883   1.23388e-05 0.00137485  5.02783e-05
2.047999999999897    0.768214    2.56117     0.0989796   0.00740469  0.00447436  0.0803518   1.23684e-05 0.00158984  5.10298e-05
2.054399999999911    0.778505    2.67663     0.110141    0.00741028  0.00459033  0.0847459   1.23921e-05 0.00182959  5.17826e-05
2.060799999999924    0.788905    2.79762     0.12225     0.00741452  0.00470895  0.0893841   1.24097e-05 0.0020963   5.25363e-05
2.067199999999938    0.799416    2.92444     0.135374    0.00741741  0.00483028  0.0942802   1.24212e-05 0.00239235  5.32906e-05
2.073599999999951    0.810039    3.0574      0.149581    0.00741891  0.00495438  0.0994492   1.24264e-05 0.0027203   5.4045e-05
2.079999999999965    0.820774    3.19684     0.164945    0.00741913  0.00508128  0.104907    1.24266e-05 0.00308293  5.47992e-05
2.086399999999978    0.831622    3.3431      0.181545    0.00741913  0.00521106  0.11067     1.24266e-05 0.0034832   5.55528e-05
2.092799999999992    0.842585    3.49656     0.199466    0.00741913  0.00534377  0.116757    1.24266e-05 0.00392435  5.63053e-05
2.099200000000006    0.853664    3.65762     0.218798    0.00741913  0.00547946  0.123186    1.24266e-05 0.00440983  5.70564e-05
2.105600000000019    0.864859    3.82671     0.239636    0.00741913  0.0056182   0.129977    1.24266e-05 0.0049434   5.78057e-05
2.112000000000033    0.876171    4.00427     0.262082    0.00741913  0.00576005  0.137152    1.24266e-05 0.00552909  5.85526e-05
2.118400000000046    0.887602    4.1908      0.286248    0.00741913  0.00590505  0.144734    1.24266e-05 0.00617126  5.92967e-05
2.12480000000006     0.899152    4.38681     0.312249    0.00741913  0.00605329  0.152747    1.24266e-05 0.00687459  6.00376e-05
2.131200000000073    0.910822    4.59285     0.34021     0.00741913  0.00620481  0.161216    1.24266e-05 0.00764416  6.07747e-05
2.137600000000087    0.922613    4.8095      0.370266    0.00741913  0.00635969  0.17017     1.24266e-05 0.00848542  6.15077e-05
2.1440000000001      0.934527    5.0374      0.402559    0.00741913  0.00651798  0.179637    1.24266e-05 0.00940426  6.22358e-05
2.150400000000114    0.946564    5.27721     0.437243    0.00741913  0.00667976  0.189648    1.24266e-05 0.010407    6.29587e-05
2.156800000000127    0.958725    5.52966     0.474481    0.00741913  0.0068451   0.200236    1.24266e-05 0.0115006   6.36759e-05
2.163200000000141    0.971012    5.79552     0.51445     0.00741913  0.00701405  0.211438    1.24266e-05 0.0126923   6.43866e-05
2.169600000000154    0.983425    6.07562     0.557337    0.00741913  0.00718669  0.22329     1.24266e-05 0.0139902   6.50905e-05
2.176000000000168    0.995966    6.37085     0.603344    0.00741913  0.00736309  0.235833    1.24266e-05 0.0154028   6.57869e-05
2.182400000000181    1.00863     6.68217     0.652687    0.00741913  0.00754332  0.249109    1.24266e-05 0.0169395   6.64752e-05
2.188800000000195    1.02143     7.01061     0.7056      0.00741913  0.00772745  0.263165    1.24266e-05 0.0186103   6.71549e-05
2.195200000000208    1.03436     7.35727     0.762331    0.00741913  0.00791556  0.27805     1.24266e-05 0.0204259   6.78253e-05
2.201600000000222    1.04742     7.72336     0.823149    0.00741913  0.00810773  0.293815    1.24266e-05 0.0223982   6.84858e-05
2.208000000000235    1.06062     8.11017     0.888341    0.00741913  0.00830403  0.310518    1.24266e-05 0.0245396   6.91358e-05
2.214400000000249    1.07394     8.51908     0.95822     0.00741913  0.00850453  0.328217    1.24266e-05 0.0268639   6.97746e-05
2.220800000000262    1.08741     8.95163     1.03312     0.00741913  0.00870932  0.346976    1.24266e-05 0.0293857   7.04016e-05
2.227200000000276    1.101       9.40944     1.11339     0.00741913  0.00891848  0.366865    1.24266e-05 0.0321211   7.1016e-05
2.233600000000289    1.11474     9.89429     1.19944     0.00741913  0.00913209  0.387957    1.24266e-05 0.0350872   7.16173e-05
2.240000000000303    1.12861     10.4081     1.29166     0.00741913  0.00935022  0.41033     1.24266e-05 0.0383027   7.22047e-05
2.246400000000316    1.14262     10.953      1.39053     0.00741913  0.00957298  0.43407     1.24266e-05 0.0417877   7.27776e-05
2.25280000000033     1.15678     11.5313     1.49652     0.00741913  0.00980044  0.459266    1.24266e-05 0.045564    7.33351e-05
2.259200000000343    1.17107     12.1454     1.61017     0.00741913  0.0100327   0.486017    1.24266e-05 0.0496553   7.38766e-05
2.265600000000357    1.18551     12.7982     1.73204     0.00741913  0.0102698   0.514427    1.24266e-05 0.054087    7.44014e-05
2.27200000000037     1.20009     13.4926     1.86276     0.00741913  0.0105119   0.544608    1.24266e-05 0.058887    7.49086e-05
2.278400000000384    1.21482     14.2318     2.00299     0.00741913  0.0107591   0.576682    1.24266e-05 0.0640853   7.53976e-05
2.284800000000397    1.22969     15.0196     2.15347     0.00741913  0.0110114   0.610779    1.24266e-05 0.0697145   7.58675e-05
2.291200000000411    1.24471     15.8598     2.31499     0.00741913  0.0112689   0.647039    1.24266e-05 0.0758098   7.63177e-05
2.297600000000424    1.25988     16.757      2.48842     0.00741913  0.0115318   0.685615    1.24266e-05 0.0824097   7.67473e-05
2.304000000000438    1.2752      17.7159     2.67468     0.00741913  0.0118001   0.726668    1.24266e-05 0.0895559   7.71555e-05
2.310400000000451    1.29067     18.7419     2.87481     0.00741913  0.012074    0.770377    1.24266e-05 0.0972935   7.75415e-05
2.316800000000465    1.30629     19.8411     3.08993     0.00741913  0.0123535   0.816931    1.24266e-05 0.105672    7.79046e-05
2.323200000000478    1.32207     21.0201     3.32125     0.00741913  0.0126388   0.866536    1.24266e-05 0.114745    7.82439e-05
2.329600000000492    1.338       22.2863     3.57012     0.00741913  0.0129299   0.919417    1.24266e-05 0.12457     7.85587e-05
2.336000000000505    1.35408     23.6483     3.838       0.00741913  0.0132269   0.975814    1.24266e-05 0.135211    7.8848e-05
2.342400000000519    1.37033     25.1153     4.12651     0.00741913  0.01353     1.03599     1.24266e-05 0.146738    7.91111e-05
2.348800000000532    1.38673     26.698      4.43742     0.00741913  0.0138393   1.10023     1.24266e-05 0.159225    7.93472e-05
2.355200000000546    1.40329     28.4084     4.77268     0.00741913  0.0141548   1.16884     1.24266e-05 0.172755    7.95554e-05
2.361600000000559    1.42002     30.2602     5.13444     0.00741913  0.0144768   1.24216     1.24266e-05 0.187418    7.97349e-05
2.368000000000573    1.4369      32.2689     5.52508     0.00741913  0.0148052   1.32055     1.24266e-05 0.203313    7.9885e-05
2.374400000000586    1.45395     34.4523     5.94725     0.00741913  0.0151403   1.40442     1.24266e-05 0.220547    8.00047e-05
2.3808000000006      1.47116     36.831      6.40386     0.00741913  0.0154821   1.49419     1.24266e-05 0.239237    8.00933e-05
2.387200000000613    1.48854     39.4287     6.89818     0.00741913  0.0158307   1.59035     1.24266e-05 0.259513    8.01499e-05
2.393600000000627    1.50609     42.273      7.43383     0.00741913  0.0161864   1.69341     1.24266e-05 0.281516    8.01737e-05
2.40000000000064     1.52381     45.396      8.01485     0.00741913  0.0165491   1.80394     1.24266e-05 0.305402    8.01745e-05
2.406400000000654    1.5417      48.8357     8.6458      0.00741913  0.0169191   1.92256     1.24266e-05 0.331341    8.01745e-05
2.412800000000667    1.55976     52.637      9.33178     0.00741913  0.0172964   2.04997     1.24266e-05 0.359521    8.01745e-05
2.419200000000681    1.57799     56.8532     10.0785     0.00741913  0.0176812   2.1869      1.24266e-05 0.390149    8.01745e-05
2.425600000000694    1.59639     61.5488     10.8925     0.00741913  0.0180736   2.33419     1.24266e-05 0.423454    8.01745e-05
2.432000000000708    1.61498     66.8015     11.7811     0.00741913  0.0184737   2.49276     1.24266e-05 0.459686    8.01745e-05
2.438400000000721    1.63374     72.7069     12.7526     0.00741913  0.0188817   2.66361     1.24266e-05 0.499124    8.01745e-05
2.444800000000735    1.65267     79.3829     13.8167     0.00741913  0.0192978   2.84785     1.24266e-05 0.542076    8.01745e-05
2.451200000000748    1.67179     86.9772     14.9841     0.00741913  0.019722    3.04673     1.24266e-05 0.588883    8.01745e-05
2.457600000000762    1.69109     95.6772     16.2676     0.00741913  0.0201545   3.26162     1.24266e-05 0.639922    8.01745e-05
2.464000000000775    1.71058     105.724     17.6816     0.00741913  0.0205955   3.49403     1.24266e-05 0.695616    8.01745e-05
2.470400000000789    1.73024     117.434     19.2431     0.00741913  0.021045    3.74569     1.24266e-05 0.75643     8.01745e-05
2.476800000000802    1.7501      131.229     20.9716     0.00741913  0.0215033   4.01848     1.24266e-05 0.822888    8.01745e-05
2.483200000000816    1.77014     147.685     22.8905     0.00741913  0.0219704   4.31453     1.24266e-05 0.89557     8.01745e-05
2.489600000000829    1.79037     167.612     25.0269     0.00741913  0.0224467   4.63623     1.24266e-05 0.975127    8.01745e-05
2.496000000000843    1.81079     192.179     27.4134     0.00741913  0.022932    4.98627     1.24266e-05 1.06229     8.01745e-05
2.502400000000856    1.8314      223.148     30.0889     0.00741913  0.0234268   5.36768     1.24266e-05 1.15788     8.01745e-05
2.50880000000087     1.8522      263.295     33.1004     0.00741913  0.0239311   5.78388     1.24266e-05 1.26281     8.01745e-05
2.515200000000883    1.8732      317.266     36.5052     0.00741913  0.024445    6.23876     1.24266e-05 1.37813     8.01745e-05
2.521600000000897    1.8944      393.47      40.3738     0.00741913  0.0249688   6.73674     1.24266e-05 1.505       8.01745e-05
2.52800000000091     1.91579     508.854     44.7938     0.00741913  0.0255025   7.28287     1.24266e-05 1.64476     8.01745e-05
2.534400000000924    1.93739     703.425     49.8754     0.00741913  0.0260465   7.88293     1.24266e-05 1.79891     8.01745e-05
2.540800000000937    1.95918     1099.69     55.7596     0.00741913  0.0266008   8.54356     1.24266e-05 1.96917     8.01745e-05
2.547200000000951    1.98118     2341.57     62.6287     0.00741913  0.0271656   9.27246     1.24266e-05 2.1575      8.01745e-05
2.553600000000964    2.00338     992831      70.7235     0.00741913  0.0277411   10.0785     1.24266e-05 2.36614     8.01745e-05
2.560000000000978    2.02579     992831      80.3682     0.00741913  0.0283275   10.9721     1.24266e-05 2.59767     8.01745e-05
2.566400000000991    2.04841     992831      92.0096     0.00741913  0.028925    11.9654     1.24266e-05 2.85506     8.01745e-05
2.572800000001005    2.07124     992831      106.281     0.00741913  0.0295337   13.0726     1.24266e-05 3.14173     8.01745e-05
2.579200000001018    2.09427     992831      124.113     0.00741913  0.0301538   14.3107     1.24266e-05 3.46169     8.01745e-05
2.585600000001032    2.11752     992831      146.923     0.00741913  0.0307856   15.6999     1.24266e-05 3.81956     8.01745e-05
2.592000000001045    2.14099     992831      176.991     0.00741913  0.0314291   17.2644     1.24266e-05 4.22078     8.01745e-05
2.598400000001059    2.16466     992831      218.229     0.00741913  0.0320847   19.0334     1.24266e-05 4.67176     8.01745e-05
2.604800000001072    2.18856     992831      277.95      0.00741913  0.0327526   21.0426     1.24266e-05 5.18004     8.01745e-05
2.611200000001086    2.21268     992831      371.603     0.00741913  0.0334328   23.3359     1.24266e-05 5.7546      8.01745e-05
2.617600000001099    2.23702     992831      538.426     0.00741913  0.0341256   25.9679     1.24266e-05 6.40619     8.01745e-05
2.624000000001113    2.26158     992831      915.9       0.00741913  0.0348313   29.0073     1.25112e-05 7.14772     8.01745e-05
2.630400000001127    2.28636     992831      2561.54     0.00741913  0.0355501   32.5415     1.41682e-05 7.99485     8.01745e-05
2.63680000000114     2.31138     992831      395563      0.00741913  0.036282    36.6835     1.59705e-05 8.96669     8.01745e-05
2.643200000001154    2.33662     992831      395563      0.00741913  0.0370275   41.5817     1.79263e-05 10.0868     8.01745e-05
2.649600000001167    2.36209     992831      395563      0.00741913  0.0377867   47.4352     2.00441e-05 11.3843     8.01745e-05
2.656000000001181    2.38779     992831      395563      0.00741913  0.0385598   54.5162     2.23327e-05 12.8961     8.01745e-05
2.662400000001194    2.41373     992831      395563      0.00741913  0.039347    63.2074     2.48014e-05 14.6687     8.01745e-05
2.668800000001208    2.4399      992831      395563      0.00741913  0.0401486   74.0636     2.74599e-05 16.7622     8.01745e-05
2.675200000001221    2.46631     992831      395563      0.00741913  0.0409649   87.9195     3.03183e-05 19.2551     8.01745e-05
2.681600000001235    2.49296     992831      395563      0.00741913  0.0417959   106.091     3.3387e-05  22.2514     8.01745e-05
2.688000000001248    2.51985     992831      395563      0.00741913  0.0426421   130.778     3.66771e-05 25.8923     8.01745e-05
2.694400000001262    2.54698     992831      395563      0.00741913  0.0435037   165.953     4.01998e-05 30.3733     8.01745e-05
2.700800000001275    2.57436     992831      395563      0.00741913  0.0443808   219.594     4.39671e-05 35.9723     8.01745e-05
2.707200000001289    2.60199     992831      395563      0.00741913  0.0452737   310.412     4.79914e-05 43.0981     8.01745e-05
2.713600000001302    2.62986     992831      395563      0.00741913  0.0461828   495.04      5.22856e-05 52.3748     8.01745e-05
2.720000000001316    2.65799     992831      395563      0.00741913  0.0471082   1062.55     5.68631e-05 64.8035     8.01745e-05
2.726400000001329    2.68637     992831      395563      0.00741913  0.0480502   183677      6.17379e-05 82.093      8.01745e-05
2.732800000001343    2.715       992831      395563      0.00741913  0.0490091   183677      6.69246e-05 107.412     8.01745e-05
2.739200000001356    2.74389     992831      395563      0.00741913  0.0499852   183677      7.24382e-05 147.356     8.01745e-05
2.74560000000137     2.77304     992831      395563      0.00741913  0.0509787   183677      7.82945e-05 218.262     8.01745e-05
2.752000000001383    2.80245     992831      395563      0.00741913  0.05199     183677      8.451e-05   374.611     8.01745e-05
2.758400000001397    2.83212     992831      395563      0.00741913  0.0530192   183677      9.11017e-05 975.603     8.01745e-05
2.76480000000141     2.86206     992831      395563      0.00741913  0.0540667   183677      9.80874e-05 59863       8.01745e-05
2.771200000001424    2.89227     992831      395563      0.00741913  0.0551327   183677      0.000105485 59863       8.01745e-05
2.777600000001437    2.92275     992831      395563      0.00741913  0.0562177   183677      0.000113315 59863       8.01745e-05
2.784000000001451    2.95349     992831      395563      0.00741913  0.0573218   183677      0.000121596 59863       8.01745e-05
2.790400000001464    2.98452     992831      395563      0.00741913  0.0584454   183677      0.000130349 59863       8.01745e-05
2.796800000001478    3.01581     992831      395563      0.00741913  0.0595888   183677      0.000139596 59863       8.01745e-05
2.803200000001491    3.04739     992831      395563      0.00741913  0.0607522   183677      0.00014936  59863       8.01745e-05
2.809600000001505    3.07924     992831      395563      0.00741913  0.0619361   183677      0.000159662 59863       8.01745e-05
2.816000000001518    3.11138     992831      395563      0.00741913  0.0631407   183677      0.000170528 59863       8.01745e-05
2.822400000001532    3.14381     992831      395563      0.00741913  0.0643664   183677      0.000181983 59863       8.01745e-05
2.828800000001545    3.17652     992831      395563      0.00741913  0.0656134   183677      0.000194053 59863       8.01745e-05
2.835200000001559    3.20952     992831      395563      0.00741913  0.0668822   183677      0.000206764 59863       8.01745e-05
2.841600000001572    3.24281     992831      395563      0.00741913  0.0681731   183677      0.000220145 59863       8.01745e-05
2.848000000001586    3.27639     992831      395563      0.00741913  0.0694864   183677      0.000234226 59863       8.01745e-05
2.854400000001599    3.31028     992831      395563      0.00741913  0.0708224   183677      0.000249035 59863       8.01745e-05
2.860800000001613    3.34446     992831      395563      0.00741913  0.0721816   183677      0.000264605 59863       8.01745e-05
2.867200000001626    3.37894     992831      395563      0.00741913  0.0735642   183677      0.000280969 59863       8.01745e-05
2.87360000000164     3.41372     992831      395563      0.00741913  0.0749707   183677      0.00029816  59863       8.01745e-05
2.880000000001653    3.44881     992831      395563      0.00741913  0.0764014   183677      0.000316214 59863       8.01745e-05
2.886400000001667    3.48421     992831      395563      0.00741913  0.0778567   183677      0.000335166 59863       8.01745e-05
2.89280000000168     3.51992     992831      395563      0.00741913  0.079337    183677      0.000355054 59863       8.01745e-05
2.899200000001694    3.55595     992831      395563      0.00741913  0.0808426   183677      0.000375919 244620      8.01745e-05
2.905600000001707    3.59229     992831      395563      0.00741913  0.082374    183677      0.0003978   244620      8.01745e-05
2.912000000001721    3.62895     992831      395563      0.00741913  0.0839316   183677      0.00042074  244620      8.01745e-05
2.918400000001734    3.66592     992831      395563      0.00741913  0.0855157   183677      0.000444783 244620      8.01745e-05
2.924800000001748    3.70323     992831      395563      0.00741913  0.0871267   183677      0.000469973 244620      8.01745e-05
2.931200000001761    3.74086     992831      395563      0.00741913  0.0887652   183677      0.000496359 244620      8.01745e-05
2.937600000001775    3.77881     992831      395563      0.00741913  0.0904315   183677      0.000523987 244620      8.01745e-05
2.944000000001788    3.8171      992831      395563      0.00741913  0.092126    321334      0.000552911 244620      8.01745e-05
2.950400000001802    3.85572     992831      395563      0.00741913  0.0938491   321334      0.000583181 244620      8.01745e-05
2.956800000001815    3.89468     992831      395563      0.00741913  0.0956014   321334      0.000614852 244620      8.01745e-05
2.963200000001829    3.93398     992831      395563      0.00741913  0.0973832   321334      0.00064798  244620      8.01745e-05
2.969600000001842    3.97362     992831      395563      0.00741913  0.099195    321334      0.000682624 244620      8.01745e-05
2.976000000001856    4.0136      992831      395563      0.00741913  0.101037    321334      0.000718844 244620      8.01745e-05
2.982400000001869    4.05394     992831      395563      0.00741913  0.10291     321334      0.000756703 244620      8.01745e-05
2.988800000001883    4.09462     992831      395563      0.00741913  0.104815    321334      0.000796265 244620      8.01745e-05
2.995200000001896    4.13566     992831      395563      0.00741913  0.106752    321334      0.000837599 244620      8.01745e-05
3.00160000000191     4.17705     992831      395563      0.00756233  0.10872     321334      0.000880773 244620      8.25349e-05
3.008000000001923    4.2188      992831      395563      0.0081543   0.110722    321334      0.00092586  244620      9.25192e-05
3.014400000001937    4.26091     992831      395563      0.00877776  0.112757    321334      0.000972935 244620      0.000103312
3.02080000000195     4.30339     992831      395563      0.00943383  0.114826    321334      0.00102207  244620      0.000114956
3.027200000001964    4.34624     992831      395563      0.0101237   0.116929    321334      0.00107336  244620      0.000127495
3.033600000001977    4.38945     992831      395563      0.0108484   0.119067    321334      0.00112687  244620      0.000140976
3.040000000001991    4.43304     992831      395563      0.0116093   0.121241    321334      0.0011827   244620      0.000155448
3.046400000002004    4.47701     992831      395563      0.0124077   0.12345     321334      0.00124093  244620      0.00017096
3.052800000002018    4.52135     992831      395563      0.0132447   0.125696    321334      0.00130166  244620      0.000187566
3.059200000002031    4.56608     992831      395563      0.0141217   0.127979    321334      0.00136498  244620      0.000205319
3.065600000002045    4.6112      992831      395563      0.0150402   0.1303      321334      0.00143099  244620      0.000224276
3.072000000002058    4.6567      992831      395563      0.0160014   0.132659    321334      0.00149979  244620      0.000244498
3.078400000002072    4.7026      992831      2.22057e+06 0.0170069   0.135056    321334      0.00157149  244620      0.000266044
3.084800000002085    4.74889     992831      2.22057e+06 0.0180581   0.137493    321334      0.00164619  244620      0.00028898
3.091200000002099    4.79558     992831      2.22057e+06 0.0191566   0.13997     321334      0.00172402  244620      0.000313372
3.097600000002112    4.84267     992831      2.22057e+06 0.020304    0.142487    321334      0.00180509  244620      0.000339289
3.104000000002126    4.89017     992831      2.22057e+06 0.0215019   0.145045    321334      0.00188952  244620      0.000366804
3.110400000002139    4.93807     992831      2.22057e+06 0.0227518   0.147646    321334      0.00197744  244620      0.000395992
3.116800000002153    4.98639     992831      2.22057e+06 0.0240557   0.150288    321334      0.00206897  244620      0.000426931
3.123200000002166    5.03512     992831      2.22057e+06 0.0254153   0.152973    321334      0.00216426  244620      0.000459702
3.12960000000218     5.08427     992831      2.22057e+06 0.0268323   0.155702    321334      0.00226343  244620      0.00049439
3.136000000002193    5.13384     992831      2.22057e+06 0.0283086   0.158476    321334      0.00236665  244620      0.000531082
3.142400000002207    5.18384     992831      2.22057e+06 0.0298463   0.161294    321334      0.00247405  244620      0.000569869
3.14880000000222     5.23427     992831      2.22057e+06 0.0314472   0.164158    321334      0.00258579  244620      0.000610847
3.155200000002234    5.28513     992831      2.22057e+06 0.0331134   0.167068    321334      0.00270203  244620      0.000654114
3.161600000002248    5.33642     992831      2.22057e+06 0.0348471   0.170025    321334      0.00282294  244620      0.000699773
3.168000000002261    5.38816     992831      2.22057e+06 0.0366504   0.173029    321334      0.00294868  244620      0.000747929
3.174400000002275    5.44034     992831      2.22057e+06 0.0385255   0.176082    321334      0.00307944  244620      0.000798694
3.180800000002288    5.49296     992831      2.22057e+06 0.0404747   0.179184    321334      0.0032154   244620      0.000852183
3.187200000002302    5.54604     992831      2.22057e+06 0.0425004   0.182336    321334      0.00335675  244620      0.000908514
3.193600000002315    5.59957     992831      2.22057e+06 0.044605    0.185539    321334      0.00350368  244620      0.000967812
3.200000000002329    5.65355     992831      2.22057e+06 0.0467911   0.188793    321334      0.0036564   244620      0.00103021
3.206400000002342    5.708       992831      2.22057e+06 0.0490612   0.192098    321334      0.00381512  244620      0.00109583
3.212800000002356    5.76292     992831      2.22057e+06 0.0514179   0.195457    321334      0.00398006  244620      0.00116482
3.219200000002369    5.8183      2.32107e+06 2.22057e+06 0.053864    0.198869    321334      0.00415143  244620      0.00123732
3.225600000002383    5.87416     2.32107e+06 2.22057e+06 0.0564022   0.202335    321334      0.00432948  244620      0.00131349
3.232000000002396    5.9305      2.32107e+06 2.22057e+06 0.0590356   0.205857    321334      0.00451444  244620      0.00139347
3.23840000000241     5.98731     2.32107e+06 2.22057e+06 0.061767    0.209435    321334      0.00470656  244620      0.00147743
3.244800000002423    6.04461     2.32107e+06 2.22057e+06 0.0645995   0.213069    321334      0.0049061   244620      0.00156554
3.251200000002437    6.10241     2.32107e+06 2.22057e+06 0.0675363   0.216761    321334      0.00511333  244620      0.00165796
3.25760000000245     6.16069     2.32107e+06 2.22057e+06 0.0705805   0.220512    321334      0.00532853  244620      0.00175489
3.264000000002464    6.21947     2.32107e+06 2.22057e+06 0.0737357   0.224322    321334      0.00555196  244620      0.0018565
3.270400000002477    6.27875     2.32107e+06 2.22057e+06 0.077005    0.228192    321334      0.00578394  244620      0.001963
3.276800000002491    6.33854     2.32107e+06 2.22057e+06 0.0803922   0.232123    321334      0.00602477  244620      0.00207458
3.283200000002504    6.39884     2.32107e+06 2.22057e+06 0.0839009   0.236116    321334      0.00627476  244620      0.00219145
3.289600000002518    6.45966     2.32107e+06 2.22057e+06 0.0875347   0.240172    321334      0.00653423  244620      0.00231382
3.296000000002531    6.52099     2.32107e+06 2.22057e+06 0.0912976   0.244292    321334      0.00680354  244620      0.00244194
3.302400000002545    6.58285     2.32107e+06 2.22057e+06 0.0951935   0.248477    321334      0.00708301  244620      0.00257602
3.308800000002558    6.64523     2.32107e+06 2.22057e+06 0.0992264   0.252727    321334      0.00737302  244620      0.00271631
3.315200000002572    6.70814     2.32107e+06 2.22057e+06 0.103401    0.257044    321334      0.00767394  244620      0.00286306
3.321600000002585    6.77159     2.32107e+06 2.22057e+06 0.107721    0.261428    321334      0.00798615  244620      0.00301653
3.328000000002599    6.83559     2.32107e+06 2.22057e+06 0.112191    0.265881    321334      0.00831005  244620      0.003177
3.334400000002612    6.90012     2.32107e+06 2.22057e+06 0.116815    0.270404    321334      0.00864606  244620      0.00334474
3.340800000002626    6.96521     2.32107e+06 2.22057e+06 0.121599    0.274997    321334      0.0089946   244620      0.00352004
3.347200000002639    7.03085     2.32107e+06 2.22057e+06 0.126547    0.279662    321334      0.00935611  244620      0.0037032
3.353600000002653    7.09706     2.32107e+06 2.22057e+06 0.131665    0.2844      321334      0.00973105  244620      0.00389455
3.360000000002666    7.16382     2.32107e+06 2.22057e+06 0.136957    0.289211    321334      0.0101199   244620      0.00409439
3.36640000000268     7.23116     2.32107e+06 2.22057e+06 0.142428    0.294097    321334      0.0105231   244620      0.00430308
3.372800000002693    7.29907     2.32107e+06 2.22057e+06 0.148085    0.299059    321334      0.0109413   244620      0.00452095
3.379200000002707    7.36756     2.32107e+06 2.22057e+06 0.153933    0.304098    321334      0.0113748   244620      0.00474837
3.38560000000272     7.43663     2.32107e+06 2.22057e+06 0.159977    0.309215    321334      0.0118243   244620      0.00498572
3.392000000002734    7.50629     2.32107e+06 2.22057e+06 0.166224    0.314411    321334      0.0122903   244620      0.00523337
3.398400000002747    7.57654     2.32107e+06 2.22057e+06 0.172679    0.319688    321334      0.0127735   244620      0.00549175
3.404800000002761    7.6474      2.32107e+06 2.22057e+06 0.179349    0.325046    321334      0.0132743   244620      0.00576125
3.411200000002774    7.71885     2.32107e+06 2.22057e+06 0.186241    0.330487    321334      0.0137934   244620      0.00604233
3.417600000002788    7.79092     2.32107e+06 2.22057e+06 0.193361    0.336011    321334      0.0143315   244620      0.00633542
3.424000000002801    7.8636      2.32107e+06 2.22057e+06 0.200716    0.341621    321334      0.0148891   244620      0.00664099
3.430400000002815    7.9369      2.32107e+06 2.22057e+06 0.208314    0.347317    321334      0.0154671   244620      0.00695953
3.436800000002828    8.01083     2.32107e+06 2.22057e+06 0.216161    0.353101    321334      0.0160661   244620      0.00729153
3.443200000002842    8.08538     2.32107e+06 2.22057e+06 0.224265    0.358974    321334      0.0166868   244620      0.00763752
3.449600000002855    8.16057     2.32107e+06 2.22057e+06 0.232634    0.364937    321334      0.01733     244620      0.00799803
3.456000000002869    8.23641     2.32107e+06 2.22057e+06 0.241276    0.370991    321334      0.0179965   244620      0.00837362
3.462400000002882    8.31289     2.32107e+06 2.22057e+06 0.250199    0.377138    321334      0.018687    244620      0.00876487
3.468800000002896    8.39002     2.32107e+06 2.22057e+06 0.259412    0.383379    321334      0.0194025   244620      0.00917237
3.475200000002909    8.46781     2.32107e+06 2.22057e+06 0.268924    0.389715    321334      0.0201438   244620      0.00959676
3.481600000002923    8.54627     2.32107e+06 2.22057e+06 0.278742    0.396149    321334      0.0209117   244620      0.0100387
3.488000000002936    8.6254      2.32107e+06 2.22057e+06 0.288878    0.40268     321334      0.0217072   244620      0.0104988
3.49440000000295     8.7052      2.32107e+06 2.22057e+06 0.29934     0.409311    321334      0.0225314   244620      0.0109777
3.500800000002963    8.78568     2.32107e+06 2.22057e+06 0.310138    0.416043    321334      0.023385    244620      0.0114763
3.507200000002977    8.86685     2.32107e+06 2.22057e+06 0.321283    0.422878    321334      0.0242693   244620      0.0119952
3.51360000000299     8.94872     2.32107e+06 2.22057e+06 0.332785    0.429817    321334      0.0251852   244620      0.0125353
3.520000000003004    9.03128     2.32107e+06 2.22057e+06 0.344655    0.436861    321334      0.0261338   244620      0.0130972
3.526400000003017    9.11456     2.32107e+06 2.22057e+06 0.356903    0.444012    321334      0.0271164   244620      0.0136819
3.532800000003031    9.19854     2.32107e+06 2.22057e+06 0.369542    0.451272    321334      0.0281339   244620      0.0142902
3.539200000003044    9.28324     2.32107e+06 2.22057e+06 0.382584    0.458642    321334      0.0291878   244620      0.014923
3.545600000003058    9.36867     2.32107e+06 2.22057e+06 0.39604     0.466123    321334      0.0302792   244620      0.0155812
3.552000000003071    9.45483     2.32107e+06 2.22057e+06 0.409923    0.473718    321334      0.0314094   244620      0.0162657
3.558400000003085    9.54172     2.32107e+06 2.22057e+06 0.424247    0.481428    321334      0.0325798   244620      0.0169776
3.564800000003098    9.62937     2.32107e+06 2.22057e+06 0.439024    0.489254    321334      0.0337918   244620      0.0177179
3.571200000003112    9.71776     2.32107e+06 2.22057e+06 0.454269    0.497198    321334      0.0350467   244620      0.0184877
3.577600000003125    9.80691     2.32107e+06 2.22057e+06 0.469996    0.505263    321334      0.0363462   244620      0.019288
3.584000000003139    9.89682     2.32107e+06 2.22057e+06 0.486219    0.513449    321334      0.0376918   244620      0.02012
3.590400000003152    9.98751     2.32107e+06 2.22057e+06 0.502954    0.521758    321334      0.039085    244620      0.0209849
3.596800000003166    10.079      2.32107e+06 2.22057e+06 0.520217    0.530193    321334      0.0405275   244620      0.0218839
3.603200000003179    10.1712     2.32107e+06 2.22057e+06 0.538023    0.538754    321334      0.042021    244620      0.0228183
3.609600000003193    10.2643     2.32107e+06 2.22057e+06 0.556389    0.547444    321334      0.0435673   244620      0.0237894
3.616000000003206    10.3581     2.32107e+06 2.22057e+06 0.575334    0.556265    321334      0.0451683   244620      0.0247987
3.62240000000322     10.4528     2.32107e+06 2.22057e+06 0.594873    0.565219    321334      0.0468257   244620      0.0258474
3.628800000003233    10.5482     2.32107e+06 2.22057e+06 0.615027    0.574306    321334      0.0485417   244620      0.0269371
3.635200000003247    10.6445     2.32107e+06 2.22057e+06 0.635813    0.583531    321334      0.0503182   244620      0.0280693
3.64160000000326     10.7416     2.32107e+06 2.22057e+06 0.657252    0.592893    321334      0.0521573   244620      0.0292456
3.648000000003274    10.8396     2.32107e+06 2.22057e+06 0.679363    0.602396    321334      0.0540613   244620      0.0304677
3.654400000003287    10.9384     2.32107e+06 2.22057e+06 0.702168    0.61204     321334      0.0560323   244620      0.0317372
3.660800000003301    11.038      2.32107e+06 2.22057e+06 0.725688    0.62183     321334      0.0580727   244620      0.0330559
3.667200000003314    11.1385     2.32107e+06 2.22057e+06 0.749945    0.631765    321334      0.060185    244620      0.0344257
3.673600000003328    11.2399     2.32107e+06 2.22057e+06 0.774963    0.641849    321334      0.0623716   244620      0.0358484
3.680000000003341    11.3422     2.32107e+06 2.22057e+06 0.800765    0.652084    321334      0.0646352   244620      0.037326
3.686400000003355    11.4453     2.32107e+06 2.22057e+06 0.827376    0.662471    321334      0.0669784   244620      0.0388606
3.692800000003368    11.5493     2.32107e+06 2.22057e+06 0.854821    0.673013    321334      0.069404    244620      0.0404543
3.699200000003382    11.6542     2.32107e+06 2.22057e+06 0.883127    0.683713    321334      0.0719149   244620      0.0421092
3.705600000003396    11.7601     2.32107e+06 2.22057e+06 0.912321    0.694572    321334      0.0745141   244620      0.0438277
3.712000000003409    11.8668     2.32107e+06 2.22057e+06 0.94243     0.705592    321334      0.0772047   244620      0.0456122
3.718400000003423    11.9745     2.32107e+06 2.22057e+06 0.973484    0.716777    321334      0.0799899   244620      0.047465
3.724800000003436    12.0831     2.32107e+06 2.22057e+06 1.00551     0.728128    321334      0.082873    244620      0.0493888
3.73120000000345     12.1927     2.32107e+06 2.22057e+06 1.03855     0.739648    321334      0.0858574   244620      0.0513861
3.737600000003463    12.3032     2.32107e+06 2.22057e+06 1.07262     0.751339    321334      0.0889468   244620      0.0534597
3.744000000003477    12.4147     2.32107e+06 2.22057e+06 1.10776     0.763203    321334      0.0921448   244620      0.0556125
3.75040000000349     12.5271     2.32107e+06 2.22057e+06 1.14401     0.775244    321334      0.0954553   244620      0.0578474
3.756800000003504    12.6405     2.32107e+06 2.22057e+06 1.1814      0.787463    321334      0.0988822   244620      0.0601675
3.763200000003517    12.7549     2.32107e+06 2.22057e+06 1.21997     0.799864    321334      0.10243     244620      0.0625759
3.769600000003531    12.8703     2.32107e+06 2.22057e+06 1.25975     0.812448    321334      0.106102    244620      0.065076
3.776000000003544    12.9867     2.32107e+06 2.22057e+06 1.30079     0.825219    321334      0.109903    244620      0.0676712
3.782400000003558    13.1041     2.32107e+06 2.22057e+06 1.34313     0.838179    321334      0.113839    244620      0.0703649
3.788800000003571    13.2226     2.32107e+06 2.22057e+06 1.3868      0.851331    321334      0.117913    244620      0.073161
3.795200000003585    13.3421     2.32107e+06 2.22057e+06 1.43186     0.864678    321334      0.12213     244620      0.0760632
3.801600000003598    13.4626     2.32107e+06 2.22057e+06 1.47834     0.878222    321334      0.126496    244620      0.0790756
3.808000000003612    13.5842     2.32107e+06 2.22057e+06 1.5263      0.891966    321334      0.131016    244620      0.0822022
3.814400000003625    13.7069     2.32107e+06 2.22057e+06 1.57578     0.905914    321334      0.135695    244620      0.0854473
3.820800000003639    13.8306     2.32107e+06 2.22057e+06 1.62684     0.920067    321334      0.140539    244620      0.0888153
3.827200000003652    13.9554     2.32107e+06 2.22057e+06 1.67952     0.93443     321334      0.145555    244620      0.092311
3.833600000003666    14.0813     2.32107e+06 2.22057e+06 1.73388     0.949004    321334      0.150747    244620      0.0959391
3.840000000003679    14.2083     2.32107e+06 2.22057e+06 1.78998     0.963794    321334      0.156123    244620      0.0997045
3.846400000003693    14.3365     2.32107e+06 2.22057e+06 1.84787     0.978802    321334      0.161689    244620      0.103612
3.852800000003706    14.4658     2.32107e+06 2.22057e+06 1.90762     0.994031    321334      0.167452    244620      0.107668
3.85920000000372     14.5962     2.32107e+06 2.22057e+06 1.96929     1.00949     321334      0.173419    244620      0.111878
3.865600000003733    14.7277     2.32107e+06 2.22057e+06 2.03294     1.02517     321334      0.179598    244620      0.116246
3.872000000003747    14.8605     2.32107e+06 2.22057e+06 2.09864     1.04108     321334      0.185995    244620      0.120781
3.87840000000376     14.9944     2.32107e+06 2.22057e+06 2.16647     1.05723     321334      0.19262     244620      0.125486
3.884800000003774    15.1294     2.32107e+06 2.22057e+06 2.23648     1.07361     321334      0.19948     244620      0.13037
3.891200000003787    15.2657     2.32107e+06 2.22057e+06 2.30877     1.09024     321334      0.206584    244620      0.135439
3.897600000003801    15.4032     2.32107e+06 2.22057e+06 2.38341     1.10711     321334      0.21394     244620      0.140699
3.904000000003814    15.5419     2.32107e+06 2.22057e+06 2.46047     1.12423     321334      0.221559    244620      0.146159
3.910400000003828    15.6819     2.32107e+06 2.22057e+06 2.54005     1.1416      321334      0.229449    244620      0.151825
3.916800000003841    15.8231     2.32107e+06 2.22057e+06 2.62224     1.15923     321334      0.237621    244620      0.157707
3.923200000003855    15.9655     2.32107e+06 2.22057e+06 2.70712     1.17711     321334      0.246084    244620      0.163811
3.929600000003868    16.1092     2.32107e+06 2.22057e+06 2.79479     1.19526     321334      0.25485     244620      0.170146
3.936000000003882    16.2542     2.32107e+06 2.22057e+06 2.88535     1.21368     321334      0.263931    244620      0.176722
3.942400000003895    16.4005     2.32107e+06 2.22057e+06 2.97891     1.23236     321334      0.273336    244620      0.183548
3.948800000003909    16.5481     2.32107e+06 2.22057e+06 3.07557     1.25132     321334      0.283079    244620      0.190633
3.955200000003922    16.6971     2.32107e+06 2.22057e+06 3.17544     1.27056     321334      0.293173    244620      0.197987
3.961600000003936    16.8473     2.32107e+06 2.22057e+06 3.27864     1.29008     321334      0.303629    244620      0.20562
3.968000000003949    16.999      2.32107e+06 2.22057e+06 3.38529     1.30989     321334      0.314462    244620      0.213544
3.974400000003963    17.1519     2.32107e+06 2.22057e+06 3.49552     1.32999     321334      0.325686    244620      0.22177
3.980800000003976    17.3063     2.32107e+06 2.22057e+06 3.60946     1.35039     321334      0.337316    244620      0.230309
3.98720000000399     17.462      2.32107e+06 2.22057e+06 3.72725     1.37108     321334      0.349366    244620      0.239174
3.993600000004003    17.6192     2.32107e+06 2.22057e+06 3.84903     1.39208     321334      0.361853    244620      0.248377
4.000000000004016    17.7778     2.32107e+06 2.22057e+06 3.97495     1.41339     321334      0.374793    244620      0.257932
4.006400000004001    17.9378     2.32107e+06 2.22057e+06 4.10517     1.43501     321334      0.388204    1.61306e+07 0.267852
4.012800000003987    18.0992     2.32107e+06 2.22057e+06 4.23985     1.45695     4.44634e+06 0.402103    1.61306e+07 0.278152
4.019200000003972    18.2622     2.32107e+06 2.22057e+06 4.37915     1.4792      4.44634e+06 0.416509    1.61306e+07 0.288846
4.025600000003957    18.4266     2.32107e+06 2.22057e+06 4.52327     1.50179     4.44634e+06 0.431441    1.61306e+07 0.299951
4.032000000003942    18.5925     2.32107e+06 2.22057e+06 4.67238     1.52471     4.44634e+06 0.446919    1.61306e+07 0.311483
4.038400000003927    18.7599     2.32107e+06 2.22057e+06 4.82668     1.54796     4.44634e+06 0.462965    1.61306e+07 0.323457
4.044800000003912    18.9288     2.32107e+06 2.22057e+06 4.98637     1.57156     4.44634e+06 0.479601    1.61306e+07 0.335893
4.051200000003897    19.0993     2.32107e+06 2.33462e+06 5.15166     1.5955      4.44634e+06 0.496849    1.61306e+07 0.348808
4.057600000003882    19.2713     2.32107e+06 2.33462e+06 5.32278     1.61979     4.44634e+06 0.514733    1.61306e+07 0.362222
4.064000000003867    19.4449     2.32107e+06 2.33462e+06 5.49996     1.64444     4.44634e+06 0.533278    1.61306e+07 0.376154
4.070400000003852    19.6201     2.32107e+06 2.33462e+06 5.68343     1.66945     4.44634e+06 0.552509    1.61306e+07 0.390626
4.076800000003837    19.7969     2.32107e+06 2.33462e+06 5.87347     1.69483     4.44634e+06 0.572454    1.61306e+07 0.405659
4.083200000003822    19.9754     2.32107e+06 2.33462e+06 6.07033     1.72058     4.44634e+06 0.593141    1.61306e+07 0.421276
4.089600000003808    20.1555     2.32107e+06 2.33462e+06 6.27429     1.74671     4.44634e+06 0.614599    1.61306e+07 0.4375
4.096000000003793    20.3372     2.32107e+06 2.33462e+06 6.48566     1.77323     4.44634e+06 0.636859    1.61306e+07 0.454357
4.102400000003778    20.5206     2.32107e+06 2.33462e+06 6.70473     1.80013     4.44634e+06 0.659951    1.61306e+07 0.471871
4.108800000003763    20.7057     1.55339e+07 2.33462e+06 6.93183     1.82743     4.44634e+06 0.683911    1.61306e+07 0.490071
4.115200000003748    20.8926     1.55339e+07 2.33462e+06 7.1673      1.85513     4.44634e+06 0.708772    1.61306e+07 0.508983
4.121600000003733    21.0811     1.55339e+07 2.33462e+06 7.41151     1.88323     4.44634e+06 0.734571    1.61306e+07 0.528638
4.128000000003718    21.2714     1.55339e+07 2.33462e+06 7.66481     1.91175     4.44634e+06 0.761345    1.61306e+07 0.549067
4.134400000003703    21.4635     1.55339e+07 2.33462e+06 7.92762     1.94069     4.44634e+06 0.789134    1.61306e+07 0.5703
4.140800000003688    21.6574     1.55339e+07 2.33462e+06 8.20035     1.97006     4.44634e+06 0.81798     1.61306e+07 0.592372
4.147200000003673    21.8531     1.55339e+07 2.33462e+06 8.48342     1.99985     4.44634e+06 0.847925    1.61306e+07 0.615317
4.153600000003658    22.0506     1.55339e+07 2.33462e+06 8.77732     2.03009     4.44634e+06 0.879014    1.61306e+07 0.639173
4.160000000003643    22.25       1.55339e+07 2.33462e+06 9.08252     2.06077     4.44634e+06 0.911296    1.61306e+07 0.663978
4.166400000003629    22.4512     1.55339e+07 2.33462e+06 9.39953     2.0919      4.44634e+06 0.944818    1.61306e+07 0.68977
4.172800000003614    22.6543     1.55339e+07 2.33462e+06 9.7289      2.12349     4.44634e+06 0.979633    1.61306e+07 0.716594
4.179200000003599    22.8594     1.55339e+07 2.33462e+06 10.0712     2.15554     4.44634e+06 1.01579     1.61306e+07 0.744492
4.185600000003584    23.0663     1.55339e+07 2.33462e+06 10.427      2.18807     4.44634e+06 1.05336     1.61306e+07 0.773509
4.192000000003569    23.2753     1.55339e+07 2.33462e+06 10.797      2.22107     4.44634e+06 1.09238     1.61306e+07 0.803695
4.198400000003554    23.4862     1.55339e+07 2.33462e+06 11.1819     2.25456     4.44634e+06 1.13293     1.61306e+07 0.8351
4.204800000003539    23.6991     1.55339e+07 2.33462e+06 11.5823     2.28855     4.44634e+06 1.17507     1.61306e+07 0.867776
4.211200000003524    23.914      1.55339e+07 2.33462e+06 11.999      2.32304     4.44634e+06 1.21886     1.61306e+07 0.901778
4.217600000003509    24.131      1.55339e+07 2.33462e+06 12.4329     2.35803     4.44634e+06 1.26439     1.61306e+07 0.937164
4.224000000003494    24.35       1.55339e+07 2.33462e+06 12.8848     2.39355     4.44634e+06 1.31171     1.61306e+07 0.973995
4.230400000003479    24.5712     1.55339e+07 2.33462e+06 13.3555     2.42958     4.44634e+06 1.36091     1.61306e+07 1.01233
4.236800000003464    24.7944     1.55339e+07 2.33462e+06 13.8461     2.46615     4.44634e+06 1.41208     1.61306e+07 1.05225
4.24320000000345     25.0198     1.55339e+07 2.33462e+06 14.3575     2.50326     4.44634e+06 1.46529     1.61306e+07 1.09381
4.249600000003435    25.2473     1.55339e+07 2.33462e+06 14.8909     2.54092     4.44634e+06 1.52064     1.61306e+07 1.13709
4.25600000000342     25.4771     1.55339e+07 2.33462e+06 15.4474     2.57914     4.44634e+06 1.57822     1.61306e+07 1.18216
4.262400000003405    25.709      1.55339e+07 2.33462e+06 16.0283     2.61792     4.44634e+06 1.63813     1.61306e+07 1.22911
4.26880000000339     25.9432     1.55339e+07 2.33462e+06 16.6348     2.65728     4.44634e+06 1.70048     1.61306e+07 1.27802
4.275200000003375    26.1797     1.55339e+07 2.33462e+06 17.2685     2.69722     4.44634e+06 1.76537     1.61306e+07 1.32898
4.28160000000336     26.4184     1.55339e+07 2.33462e+06 17.9307     2.73775     4.44634e+06 1.83292     1.61306e+07 1.38209
4.288000000003345    26.6595     1.55339e+07 2.33462e+06 18.6232     2.77888     4.44634e+06 1.90326     1.61306e+07 1.43744
4.29440000000333     26.9029     1.55339e+07 2.33462e+06 19.3476     2.82062     4.44634e+06 1.9765      1.61306e+07 1.49514
4.300800000003315    27.1487     1.55339e+07 2.33462e+06 20.1057     2.86298     4.44634e+06 2.05279     1.61306e+07 1.55529
4.3072000000033      27.3969     1.55339e+07 2.33462e+06 20.8997     2.90597     4.44634e+06 2.13226     1.61306e+07 1.61802
4.313600000003285    27.6475     1.55339e+07 2.33462e+06 21.7316     2.9496      4.44634e+06 2.21506     1.61306e+07 1.68344
4.320000000003271    27.9006     1.55339e+07 2.33462e+06 22.6038     2.99388     4.44634e+06 2.30136     1.61306e+07 1.75168
4.326400000003256    28.1562     1.55339e+07 2.33462e+06 23.5186     3.03882     4.44634e+06 2.3913      1.61306e+07 1.82287
4.332800000003241    28.4143     1.55339e+07 2.33462e+06 24.4789     3.08442     4.44634e+06 2.48508     1.61306e+07 1.89716
4.339200000003226    28.6749     1.55339e+07 2.33462e+06 25.4875     3.13071     4.44634e+06 2.58286     1.61306e+07 1.97469
4.345600000003211    28.9381     1.55339e+07 2.33462e+06 26.5476     3.17769     4.44634e+06 2.68485     1.61306e+07 2.05563
4.352000000003196    29.2039     1.55339e+07 2.33462e+06 27.6625     3.22536     4.44634e+06 2.79125     1.61306e+07 2.14014
4.358400000003181    29.4724     1.55339e+07 2.33462e+06 28.836      3.27375     4.44634e+06 2.90228     1.61306e+07 2.22839
4.364800000003166    29.7436     1.55339e+07 2.33462e+06 30.0721     3.32287     4.44634e+06 3.01816     1.61306e+07 2.32057
4.371200000003151    30.0174     1.55339e+07 2.33462e+06 31.3751     3.37271     4.44634e+06 3.13913     1.61306e+07 2.41688
4.377600000003136    30.294      1.55339e+07 2.33462e+06 32.7499     3.4233      4.44634e+06 3.26545     1.61306e+07 2.51752
4.384000000003121    30.5734     1.55339e+07 2.33462e+06 34.2017     3.47465     4.44634e+06 3.3974      1.61306e+07 2.62272
4.390400000003106    30.8556     1.55339e+07 2.33462e+06 35.7361     3.52677     4.44634e+06 3.53525     1.61306e+07 2.7327
4.396800000003092    31.1406     1.55339e+07 2.33462e+06 37.3595     3.57967     4.44634e+06 3.67931     1.61306e+07 2.84771
4.403200000003077    31.4285     1.55339e+07 2.33462e+06 39.0788     3.63337     4.44634e+06 3.8299      1.61306e+07 2.96802
4.409600000003062    31.7193     1.55339e+07 2.33462e+06 40.9016     3.68787     4.44634e+06 3.98736     1.61306e+07 3.09389
4.416000000003047    32.0131     1.55339e+07 2.33462e+06 42.8364     3.74319     4.44634e+06 4.15205     1.61306e+07 3.22563
4.422400000003032    32.3099     1.55339e+07 2.33462e+06 44.8924     3.79935     4.44634e+06 4.32436     1.61306e+07 3.36353
4.428800000003017    32.6096     1.55339e+07 2.33462e+06 47.0801     3.85635     4.44634e+06 4.5047      1.61306e+07 3.50794
4.435200000003002    32.9125     1.55339e+07 2.33462e+06 49.4109     3.91421     4.44634e+06 4.69349     1.61306e+07 3.6592
4.441600000002987    33.2184     1.55339e+07 2.33462e+06 51.8977     3.97294     4.44634e+06 4.89121     1.61306e+07 3.81769
4.448000000002972    33.5275     1.55339e+07 2.33462e+06 54.5551     4.03256     4.44634e+06 5.09834     1.61306e+07 3.98379
4.454400000002957    33.8398     1.55339e+07 2.33462e+06 57.3992     4.09308     4.44634e+06 5.31541     1.61306e+07 4.15795
4.460800000002942    34.1553     1.55339e+07 2.33462e+06 60.4483     4.15452     4.44634e+06 5.54297     1.61306e+07 4.34059
4.467200000002927    34.4741     1.55339e+07 2.33462e+06 63.7233     4.21688     4.44634e+06 5.78163     1.61306e+07 4.53222
4.473600000002913    34.7962     1.55339e+07 2.33462e+06 67.2476     4.2802      4.44634e+06 6.03202     1.61306e+07 4.73332
4.480000000002898    35.1216     1.55339e+07 2.33462e+06 71.0481     4.34447     4.44634e+06 6.29482     1.61306e+07 4.94446
4.486400000002883    35.4505     1.55339e+07 2.33462e+06 75.1557     4.40972     4.44634e+06 6.57077     1.61306e+07 5.16622
4.492800000002868    35.7827     1.55339e+07 2.33462e+06 79.6059     4.47597     4.44634e+06 6.86063     1.61306e+07 5.39921
4.499200000002853    36.1185     1.55339e+07 2.33462e+06 84.4398     4.54322     4.44634e+06 7.16526     1.61306e+07 5.64412
4.505600000002838    36.4578     1.55339e+07 2.33462e+06 89.7052     4.6115      4.44634e+06 7.48554     1.61306e+07 5.90165
4.512000000002823    36.8007     1.55339e+07 2.33462e+06 95.4583     4.68082     4.44634e+06 7.82244     1.61306e+07 6.17257
4.518400000002808    37.1472     1.55339e+07 2.33462e+06 101.765     4.7512      4.44634e+06 8.177       1.61306e+07 6.45771
4.524800000002793    37.4973     1.55339e+07 2.33462e+06 108.704     4.82266     4.44634e+06 8.55033     1.61306e+07 6.75795
4.531200000002778    37.8512     1.55339e+07 2.33462e+06 116.369     4.89521     4.44634e+06 8.94363     1.61306e+07 7.07423
4.537600000002763    38.2089     1.55339e+07 2.33462e+06 124.874     4.96887     4.44634e+06 9.3582      1.61306e+07 7.4076
4.544000000002749    38.5704     1.55339e+07 2.33462e+06 134.355     5.04367     4.44634e+06 9.79544     1.61306e+07 7.75913
4.550400000002734    38.9358     1.55339e+07 2.33462e+06 144.983     5.11961     4.44634e+06 10.2569     1.61306e+07 8.13004
4.556800000002719    39.3051     1.55339e+07 2.33462e+06 156.968     5.19673     4.44634e+06 10.7441     1.61306e+07 8.5216
4.563200000002704    39.6784     1.55339e+07 2.33462e+06 170.577     5.27503     4.44634e+06 11.2589     1.61306e+07 8.93519
4.569600000002689    40.0557     1.55339e+07 2.33462e+06 186.147     5.35454     4.44634e+06 11.8032     1.61306e+07 9.37233
4.576000000002674    40.4371     1.55339e+07 2.33462e+06 204.121     5.43528     4.44634e+06 12.3791     1.61306e+07 9.83463
4.582400000002659    40.8227     1.55339e+07 2.33462e+06 225.08      5.51727     4.44634e+06 12.9889     1.61306e+07 10.3239
4.588800000002644    41.2125     1.55339e+07 2.33462e+06 249.812     5.60053     4.44634e+06 13.6351     1.61306e+07 10.842
4.595200000002629    41.6065     1.55339e+07 2.33462e+06 279.405     5.68509     4.44634e+06 14.3203     1.61306e+07 11.391
4.601600000002614    42.0049     1.55339e+07 2.33462e+06 315.411     5.77095     4.44634e+06 15.0476     1.61306e+07 11.9733
4.608000000002599    42.4077     1.55339e+07 2.33462e+06 360.121     5.85816     4.44634e+06 15.8201     1.61306e+07 12.5913
4.614400000002584    42.8149     1.55339e+07 2.33462e+06 417.059     5.94672     4.44634e+06 16.6415     1.61306e+07 13.2478
4.62080000000257     43.2267     1.55339e+07 2.33462e+06 491.949     6.03667     4.44634e+06 17.5156     1.61306e+07 13.9457
4.627200000002555    43.643      1.55339e+07 2.33462e+06 594.747     6.12802     4.44634e+06 18.4468     1.61306e+07 14.6882
4.63360000000254     44.064      1.55339e+07 2.33462e+06 744.426     6.2208      4.44634e+06 19.4398     1.61306e+07 15.4791
4.640000000002525    44.4896     1.55339e+07 2.33462e+06 982.2       6.31504     4.44634e+06 20.5        1.61306e+07 16.3222
4.64640000000251     44.9201     1.55339e+07 2.33462e+06 1417.58     6.41076     4.44634e+06 21.6332     1.61306e+07 17.222
4.652800000002495    45.3554     1.55339e+07 2.33462e+06 2470.02     6.50798     4.44634e+06 22.8458     1.61306e+07 18.1832
4.65920000000248     45.7957     1.55339e+07 2.33462e+06 8616.94     6.60674     4.44634e+06 24.1452     1.61306e+07 19.2113
4.665600000002465    46.2409     1.55339e+07 2.33462e+06 498922      6.70706     4.44634e+06 25.5395     1.61306e+07 20.3122
4.67200000000245     46.6912     1.55339e+07 2.33462e+06 498922      6.80896     4.44634e+06 27.0379     1.61306e+07 21.4926
4.678400000002435    47.1466     1.55339e+07 2.33462e+06 498922      6.91248     4.44634e+06 28.6505     1.61306e+07 22.7599
4.68480000000242     47.6073     1.55339e+07 2.33462e+06 498922      7.01764     4.44634e+06 30.3889     1.61306e+07 24.1225
4.691200000002405    48.0733     1.55339e+07 2.33462e+06 498922      7.12447     4.44634e+06 32.2663     1.61306e+07 25.5897
4.697600000002391    48.5446     1.55339e+07 2.33462e+06 498922      7.233       4.44634e+06 34.2977     1.61306e+07 27.1722
4.704000000002376    49.0214     1.55339e+07 2.33462e+06 498922      7.34326     4.44634e+06 36.5        1.61306e+07 28.8819
4.710400000002361    49.5037     1.55339e+07 2.33462e+06 498922      7.45529     4.44634e+06 38.8928     1.61306e+07 30.7324
4.716800000002346    49.9917     1.55339e+07 2.33462e+06 498922      7.56911     4.44634e+06 41.4987     1.61306e+07 32.7392
4.723200000002331    50.4854     1.55339e+07 2.33462e+06 498922      7.68476     4.44634e+06 44.3437     1.61306e+07 34.9203
4.729600000002316    50.9848     1.55339e+07 2.33462e+06 498922      7.80226     4.44634e+06 47.4582     1.61306e+07 37.2959
4.736000000002301    51.4902     1.55339e+07 2.33462e+06 498922      7.92166     4.44634e+06 50.8779     1.61306e+07 39.8899
4.742400000002286    52.0016     1.55339e+07 2.33462e+06 498922      8.04299     4.44634e+06 54.6445     1.61306e+07 42.7297
4.748800000002271    52.519      1.55339e+07 2.33462e+06 498922      8.16627     4.44634e+06 58.8079     1.61306e+07 45.8476
4.755200000002256    53.0426     1.55339e+07 2.33462e+06 498922      8.29156     4.44634e+06 63.4276     1.61306e+07 49.2813
4.761600000002241    53.5724     1.55339e+07 2.33462e+06 498922      8.41888     4.44634e+06 68.5751     1.61306e+07 53.0758
4.768000000002226    54.1087     1.55339e+07 2.33462e+06 498922      8.54827     4.44634e+06 74.3378     1.61306e+07 57.2844
4.774400000002212    54.6513     1.55339e+07 2.33462e+06 498922      8.67977     4.44634e+06 80.8225     1.61306e+07 61.9715
4.780800000002197    55.2006     1.55339e+07 2.33462e+06 498922      8.81342     4.44634e+06 88.1624     1.61306e+07 67.215
4.787200000002182    55.7565     1.55339e+07 2.33462e+06 498922      8.94925     4.44634e+06 96.5246     1.61306e+07 73.1104
4.793600000002167    56.3193     1.55339e+07 2.33462e+06 498922      9.08732     4.44634e+06 106.122     1.61306e+07 79.7757
4.800000000002152    56.8889     1.55339e+07 2.33462e+06 498922      9.22766     4.44634e+06 117.231     1.61306e+07 87.3589
4.806400000002137    57.4655     1.55339e+07 2.33462e+06 498922      9.37031     4.44634e+06 130.215     1.61306e+07 96.0478
4.812800000002122    58.0493     1.55339e+07 2.33462e+06 498922      9.51532     4.44634e+06 145.563     1.61306e+07 106.084
4.819200000002107    58.6402     1.55339e+07 2.33462e+06 498922      9.66273     4.44634e+06 163.95      1.61306e+07 117.785
4.825600000002092    59.2386     1.55339e+07 2.33462e+06 498922      9.81259     4.44634e+06 186.332     1.61306e+07 131.573
4.832000000002077    59.8444     1.55339e+07 2.33462e+06 498922      9.96495     4.44634e+06 214.109     1.61306e+07 148.029
4.838400000002062    60.4579     1.55339e+07 2.33462e+06 498922      10.1198     4.44634e+06 249.42      1.61306e+07 167.964
4.844800000002047    61.079      1.55339e+07 2.33462e+06 498922      10.2773     4.44634e+06 295.703     1.61306e+07 192.556
4.851200000002033    61.7081     1.55339e+07 2.33462e+06 498922      10.4375     4.44634e+06 358.852     1.61306e+07 223.581
4.857600000002018    62.3451     1.55339e+07 2.33462e+06 498922      10.6003     4.44634e+06 449.9       1.61306e+07 263.839
4.864000000002003    62.9903     1.55339e+07 2.33462e+06 498922      10.7658     4.44634e+06 592.156     1.61306e+07 318.028
4.870400000001988    63.6438     1.55339e+07 2.33462e+06 498922      10.9342     4.44634e+06 844.889     1.61306e+07 394.673
4.876800000001973    64.3056     1.55339e+07 2.33462e+06 498922      11.1054     4.44634e+06 1416.17     1.61306e+07 511.022
4.883200000001958    64.9761     1.55339e+07 2.33462e+06 498922      11.2795     4.44634e+06 3917.21     1.61306e+07 708.027
4.889600000001943    65.6552     1.55339e+07 2.33462e+06 498922      11.4566     4.44634e+06 156963      1.61306e+07 1112.4
4.896000000001928    66.3433     1.55339e+07 2.33462e+06 498922      11.6367     4.44634e+06 156963      1.61306e+07 2407.66
4.902400000001913    67.0403     1.55339e+07 2.33462e+06 498922      11.8199     4.44634e+06 156963      1.61306e+07 563307
4.908800000001898    67.7466     1.55339e+07 2.33462e+06 498922      12.0062     4.44634e+06 156963      1.61306e+07 563307
4.915200000001883    68.4622     1.55339e+07 2.33462e+06 498922      12.1958     4.44634e+06 156963      1.61306e+07 563307
4.921600000001868    69.1873     1.55339e+07 2.33462e+06 498922      12.3886     4.44634e+06 156963      1.61306e+07 563307
4.928000000001854    69.9222     1.55339e+07 2.33462e+06 498922      12.5848     4.44634e+06 156963      1.61306e+07 563307
4.934400000001839    70.6669     1.55339e+07 2.33462e+06 498922      12.7844     4.44634e+06 156963      1.61306e+07 563307
4.940800000001824    71.4216     1.55339e+07 2.33462e+06 498922      12.9874     4.44634e+06 156963      1.61306e+07 563307
4.947200000001809    72.1866     1.55339e+07 2.33462e+06 498922      13.194      4.44634e+06 156963      1.61306e+07 563307
4.953600000001794    72.962      1.55339e+07 2.33462e+06 498922      13.4042     4.44634e+06 156963      1.61306e+07 563307
4.960000000001779    73.748      1.55339e+07 2.33462e+06 498922      13.6181     4.44634e+06 156963      1.61306e+07 563307
4.966400000001764    74.5449     1.55339e+07 2.33462e+06 498922      13.8358     4.44634e+06 156963      1.61306e+07 563307
4.972800000001749    75.3527     1.55339e+07 2.33462e+06 498922      14.0574     4.44634e+06 156963      1.61306e+07 563307
4.979200000001734    76.1718     1.55339e+07 2.33462e+06 498922      14.2829     4.44634e+06 156963      1.61306e+07 563307
4.985600000001719    77.0024     1.55339e+07 2.33462e+06 498922      14.5124     4.44634e+06 156963      1.61306e+07 563307
4.992000000001704    77.8446     1.55339e+07 2.33462e+06 498922      14.746      4.44634e+06 156963      1.61306e+07 563307
4.998400000001689    78.6987     1.55339e+07 2.33462e+06 498922      14.9838     4.44634e+06 156963      1.61306e+07 563307
5.004800000001675    79.565      1.55339e+07 2.33462e+06 498922      15.2258     4.44634e+06 156963      1.61306e+07 563307
5.01120000000166     80.4436     1.55339e+07 2.33462e+06 498922      15.4723     4.44634e+06 156963      1.61306e+07 563307
5.017600000001645    81.3348     1.55339e+07 2.33462e+06 498922      15.7232     4.44634e+06 156963      1.61306e+07 563307
5.02400000000163     82.2388     1.55339e+07 2.33462e+06 498922      15.9787     4.44634e+06 156963      1.61306e+07 563307
5.030400000001615    83.156      1.55339e+07 2.33462e+06 498922      16.2388     4.44634e+06 156963      1.61306e+07 563307
5.0368000000016      84.0866     1.55339e+07 2.33462e+06 498922      16.5037     4.44634e+06 156963      1.61306e+07 563307
5.043200000001585    85.0308     1.55339e+07 2.33462e+06 498922      16.7735     4.44634e+06 156963      1.61306e+07 563307
5.04960000000157     85.9889     1.55339e+07 2.33462e+06 498922      17.0482     4.44634e+06 156963      1.61306e+07 563307
5.056000000001555    86.9612     1.55339e+07 2.33462e+06 498922      17.3281     4.44634e+06 156963      1.61306e+07 563307
5.06240000000154     87.9481     1.55339e+07 2.33462e+06 498922      17.6131     4.44634e+06 156963      1.61306e+07 563307
5.068800000001525    88.9497     1.55339e+07 2.33462e+06 498922      17.9035     4.44634e+06 156963      1.61306e+07 563307
5.075200000001511    89.9665     1.55339e+07 2.33462e+06 498922      18.1993     4.44634e+06 156963      1.61306e+07 563307
5.081600000001496    90.9987     1.55339e+07 2.33462e+06 498922      18.5007     4.44634e+06 156963      1.61306e+07 563307
5.088000000001481    92.0466     1.55339e+07 2.33462e+06 498922      18.8078     4.44634e+06 156963      1.61306e+07 563307
5.094400000001466    93.1107     1.55339e+07 2.33462e+06 498922      19.1207     4.44634e+06 156963      1.61306e+07 563307
5.100800000001451    94.1912     1.55339e+07 2.33462e+06 498922      19.4396     4.44634e+06 156963      1.61306e+07 563307
5.107200000001436    95.2884     1.55339e+07 2.33462e+06 498922      19.7646     4.44634e+06 156963      1.61306e+07 563307
5.113600000001421    96.4029     1.55339e+07 2.33462e+06 498922      20.0958     4.44634e+06 156963      1.61306e+07 563307
5.120000000001406    97.5349     1.55339e+07 2.33462e+06 498922      20.4334     4.44634e+06 156963      1.61306e+07 563307
5.126400000001391    98.6848     1.55339e+07 2.33462e+06 498922      20.7776     4.44634e+06 156963      1.61306e+07 563307
5.132800000001376    99.853      1.55339e+07 2.33462e+06 498922      21.1284     4.44634e+06 156963      1.61306e+07 563307
5.139200000001361    101.04      1.55339e+07 2.33462e+06 498922      21.4861     4.44634e+06 156963      1.61306e+07 563307
5.145600000001346    102.246     1.55339e+07 2.33462e+06 498922      21.8509     4.44634e+06 156963      1.61306e+07 563307
5.152000000001332    103.472     1.55339e+07 2.33462e+06 498922      22.2228     4.44634e+06 156963      1.61306e+07 563307
5.158400000001317    104.718     1.55339e+07 2.33462e+06 498922      22.6022     4.44634e+06 156963      1.61306e+07 563307
5.164800000001302    105.984     1.55339e+07 2.33462e+06 498922      22.9891     4.44634e+06 156963      1.61306e+07 563307
5.171200000001287    107.271     1.55339e+07 2.33462e+06 498922      23.3837     4.44634e+06 156963      1.61306e+07 563307
5.177600000001272    108.58      1.55339e+07 2.33462e+06 498922      23.7863     4.44634e+06 156963      1.61306e+07 563307
5.184000000001257    109.911     1.55339e+07 2.33462e+06 498922      24.197      4.44634e+06 156963      1.61306e+07 563307
5.190400000001242    111.264     1.55339e+07 2.33462e+06 498922      24.616      4.44634e+06 156963      1.61306e+07 563307
5.196800000001227    112.64      1.55339e+07 2.33462e+06 498922      25.0437     4.44634e+06 156963      1.61306e+07 563307
5.203200000001212    114.04      1.55339e+07 2.33462e+06 498922      25.4801     4.44634e+06 156963      1.61306e+07 563307
5.209600000001197    115.464     1.55339e+07 2.33462e+06 498922      25.9255     4.44634e+06 156963      1.61306e+07 563307
5.216000000001182    116.913     1.55339e+07 2.33462e+06 498922      26.3801     4.44634e+06 156963      1.61306e+07 563307
5.222400000001167    118.388     1.55339e+07 2.33462e+06 498922      26.8443     4.44634e+06 156963      1.61306e+07 563307
5.228800000001153    119.888     1.55339e+07 2.33462e+06 498922      27.3181     4.44634e+06 156963      1.61306e+07 563307
5.235200000001138    121.415     1.55339e+07 2.33462e+06 498922      27.802      4.44634e+06 156963      1.61306e+07 563307
5.241600000001123    122.969     1.55339e+07 2.33462e+06 498922      28.2961     4.44634e+06 156963      1.61306e+07 563307
5.248000000001108    124.552     1.55339e+07 2.33462e+06 498922      28.8008     4.44634e+06 156963      1.61306e+07 563307
5.254400000001093    126.163     1.55339e+07 2.33462e+06 498922      29.3163     4.44634e+06 156963      1.61306e+07 563307
5.260800000001078    127.804     1.55339e+07 2.33462e+06 498922      29.8429     4.44634e+06 156963      1.61306e+07 563307
5.267200000001063    129.475     1.55339e+07 2.33462e+06 498922      30.3809     4.44634e+06 156963      1.61306e+07 563307
5.273600000001048    131.177     1.55339e+07 2.33462e+06 498922      30.9307     4.44634e+06 156963      1.61306e+07 563307
5.280000000001033    132.911     1.55339e+07 2.33462e+06 498922      31.4926     4.44634e+06 156963      1.61306e+07 563307
5.286400000001018    134.678     1.55339e+07 2.33462e+06 498922      32.0669     4.44634e+06 156963      1.61306e+07 563307
5.292800000001003    136.479     1.55339e+07 2.33462e+06 498922      32.6539     4.44634e+06 156963      1.61306e+07 563307
5.299200000000988    138.314     1.55339e+07 2.33462e+06 498922      33.2541     4.44634e+06 156963      1.61306e+07 563307
5.305600000000974    140.185     1.55339e+07 2.33462e+06 498922      33.8678     4.44634e+06 156963      1.61306e+07 563307
5.312000000000959    142.093     1.55339e+07 2.33462e+06 498922      34.4955     4.44634e+06 156963      1.61306e+07 563307
5.318400000000944    144.038     1.55339e+07 2.33462e+06 498922      35.1374     4.44634e+06 156963      1.61306e+07 563307
5.324800000000929    146.022     1.55339e+07 2.33462e+06 498922      35.7942     4.44634e+06 156963      1.61306e+07 563307
5.331200000000914    148.046     1.55339e+07 2.33462e+06 498922      36.4661     4.44634e+06 156963      1.61306e+07 563307
5.337600000000899    150.11      1.55339e+07 2.33462e+06 498922      37.1536     4.44634e+06 156963      1.61306e+07 563307
5.344000000000884    152.217     1.55339e+07 2.33462e+06 498922      37.8573     4.44634e+06 156963      1.61306e+07 563307
5.350400000000869    154.367     1.55339e+07 2.33462e+06 498922      38.5776     4.44634e+06 156963      1.61306e+07 563307
5.356800000000854    156.562     1.55339e+07 2.33462e+06 498922      39.3151     4.44634e+06 156963      1.61306e+07 563307
5.363200000000839    158.803     1.55339e+07 2.33462e+06 498922      40.0702     4.44634e+06 156963      1.61306e+07 563307
5.369600000000824    161.092     1.55339e+07 2.33462e+06 498922      40.8436     4.44634e+06 156963      1.61306e+07 563307
5.376000000000809    163.429     1.55339e+07 2.33462e+06 498922      41.6358     4.44634e+06 156963      1.61306e+07 563307
5.382400000000795    165.817     1.55339e+07 2.33462e+06 498922      42.4474     4.44634e+06 156963      1.61306e+07 563307
5.38880000000078     168.258     1.55339e+07 2.33462e+06 498922      43.2791     4.44634e+06 156963      1.61306e+07 563307
5.395200000000765    170.751     1.55339e+07 2.33462e+06 498922      44.1315     4.44634e+06 156963      1.61306e+07 563307
5.40160000000075     173.3       1.55339e+07 2.33462e+06 498922      45.0053     4.44634e+06 156963      1.61306e+07 563307
5.408000000000735    175.907     1.55339e+07 2.33462e+06 498922      45.9012     4.44634e+06 156963      1.61306e+07 563307
5.41440000000072     178.573     1.55339e+07 2.33462e+06 498922      46.82       4.44634e+06 156963      1.61306e+07 563307
5.420800000000705    181.299     1.55339e+07 2.33462e+06 498922      47.7624     4.44634e+06 156963      1.61306e+07 563307
5.42720000000069     184.089     1.55339e+07 2.33462e+06 498922      48.7293     4.44634e+06 156963      1.61306e+07 563307
5.433600000000675    186.944     1.55339e+07 2.33462e+06 498922      49.7215     4.44634e+06 156963      1.61306e+07 563307
5.44000000000066     189.867     1.55339e+07 2.33462e+06 498922      50.74       4.44634e+06 156963      1.61306e+07 563307
5.446400000000645    192.859     1.55339e+07 2.33462e+06 498922      51.7855     4.44634e+06 156963      1.61306e+07 563307
5.45280000000063     195.924     1.55339e+07 2.33462e+06 498922      52.8592     4.44634e+06 156963      1.61306e+07 563307
5.459200000000616    199.064     1.55339e+07 2.33462e+06 498922      53.9621     4.44634e+06 156963      1.61306e+07 563307
5.465600000000601    202.281     1.55339e+07 2.33462e+06 498922      55.0952     4.44634e+06 156963      1.61306e+07 563307
5.472000000000586    205.579     1.55339e+07 2.33462e+06 498922      56.2596     4.44634e+06 156963      1.61306e+07 563307
5.478400000000571    208.96      1.55339e+07 2.33462e+06 498922      57.4566     4.44634e+06 156963      1.61306e+07 563307
5.484800000000556    212.428     1.55339e+07 2.33462e+06 498922      58.6873     4.44634e+06 156963      1.61306e+07 563307
5.491200000000541    215.985     1.55339e+07 2.33462e+06 498922      59.9531     4.44634e+06 156963      1.61306e+07 563307
5.497600000000526    219.636     1.55339e+07 2.33462e+06 498922      61.2554     4.44634e+06 156963      1.61306e+07 563307
5.504000000000511    223.383     1.55339e+07 2.33462e+06 498922      62.5955     4.44634e+06 156963      1.61306e+07 563307
5.510400000000496    227.231     1.55339e+07 2.33462e+06 498922      63.975      4.44634e+06 156963      1.61306e+07 563307
5.516800000000481    231.184     1.55339e+07 2.33462e+06 498922      65.3956     4.44634e+06 156963      1.61306e+07 563307
5.523200000000466    235.245     1.55339e+07 2.33462e+06 498922      66.8588     4.44634e+06 156963      1.61306e+07 563307
5.529600000000451    239.42      1.55339e+07 2.33462e+06 498922      68.3665     4.44634e+06 156963      1.61306e+07 563307
5.536000000000437    243.713     1.55339e+07 2.33462e+06 498922      69.9205     4.44634e+06 156963      1.61306e+07 563307
5.542400000000422    248.129     1.55339e+07 2.33462e+06 498922      71.5228     4.44634e+06 156963      1.61306e+07 563307
5.548800000000407    252.672     1.55339e+07 2.33462e+06 498922      73.1755     4.44634e+06 156963      1.61306e+07 563307
5.555200000000392    257.35      1.55339e+07 2.33462e+06 498922      74.8808     4.44634e+06 156963      1.61306e+07 563307
5.561600000000377    262.167     1.55339e+07 2.33462e+06 498922      76.641      4.44634e+06 156963      1.61306e+07 563307
5.568000000000362    267.13      1.55339e+07 2.33462e+06 498922      78.4587     4.44634e+06 156963      1.61306e+07 563307
5.574400000000347    272.245     1.55339e+07 2.33462e+06 498922      80.3364     4.44634e+06 156963      1.61306e+07 563307
5.580800000000332    277.519     1.55339e+07 2.33462e+06 498922      82.277      4.44634e+06 156963      1.61306e+07 1.59796e+06
5.587200000000317    282.961     1.55339e+07 2.33462e+06 498922      84.2833     4.44634e+06 156963      1.61306e+07 1.59796e+06
5.593600000000302    288.577     1.55339e+07 2.33462e+06 498922      86.3586     4.44634e+06 156963      1.61306e+07 1.59796e+06
5.600000000000287    294.375     1.55339e+07 2.33462e+06 498922      88.5062     4.44634e+06 156963      1.61306e+07 1.59796e+06
5.606400000000272    300.366     1.55339e+07 2.33462e+06 498922      90.7297     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.612800000000258    306.559     1.55339e+07 2.33462e+06 498922      93.0328     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.619200000000243    312.962     1.55339e+07 2.33462e+06 498922      95.4197     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.625600000000228    319.589     1.55339e+07 2.33462e+06 498922      97.8947     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.632000000000213    326.449     1.55339e+07 2.33462e+06 498922      100.462     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.638400000000198    333.556     1.55339e+07 2.33462e+06 498922      103.128     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.644800000000183    340.923     1.55339e+07 2.33462e+06 498922      105.896     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.651200000000168    348.564     1.55339e+07 2.33462e+06 498922      108.773     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.657600000000153    356.495     1.55339e+07 2.33462e+06 498922      111.765     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.664000000000138    364.732     1.55339e+07 2.33462e+06 498922      114.879     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.670400000000123    373.293     1.55339e+07 2.33462e+06 498922      118.121     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.676800000000108    382.196     1.55339e+07 2.33462e+06 498922      121.499     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.683200000000094    391.464     1.55339e+07 2.33462e+06 498922      125.022     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.689600000000079    401.119     1.55339e+07 2.33462e+06 498922      128.699     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.696000000000064    411.184     1.55339e+07 2.33462e+06 498922      132.539     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.702400000000049    421.687     1.55339e+07 2.33462e+06 498922      136.553     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.708800000000034    432.656     1.55339e+07 2.33462e+06 498922      140.752     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.715200000000019    444.123     1.55339e+07 2.33462e+06 498922      145.15      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.721600000000004    456.122     1.55339e+07 2.33462e+06 498922      149.76      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.727999999999989    468.691     1.55339e+07 2.33462e+06 498922      154.596     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.734399999999974    481.871     1.55339e+07 2.33462e+06 498922      159.676     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.740799999999959    495.706     1.55339e+07 2.33462e+06 498922      165.017     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.747199999999944    510.248     1.55339e+07 2.33462e+06 498922      170.64      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.753599999999929    525.551     1.55339e+07 2.33462e+06 498922      176.566     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.759999999999915    541.675     1.55339e+07 2.33462e+06 498922      182.819     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.7663999999999      558.689     1.55339e+07 2.33462e+06 498922      189.428     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.772799999999885    576.667     1.55339e+07 2.33462e+06 498922      196.421     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.77919999999987     595.694     1.55339e+07 2.33462e+06 498922      203.833     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.785599999999855    615.864     1.55339e+07 2.33462e+06 498922      211.7       4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.79199999999984     637.281     1.55339e+07 2.33462e+06 498922      220.065     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.798399999999825    660.065     1.55339e+07 2.33462e+06 498922      228.977     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.80479999999981     684.35      1.55339e+07 2.33462e+06 498922      238.487     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.811199999999795    710.288     1.55339e+07 2.33462e+06 498922      248.658     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.81759999999978     738.055     1.55339e+07 2.33462e+06 498922      259.559     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.823999999999765    767.849     1.55339e+07 2.33462e+06 498922      271.27      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.83039999999975     799.9       1.55339e+07 2.33462e+06 498922      283.883     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.836799999999736    834.473     1.55339e+07 2.33462e+06 498922      297.503     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.843199999999721    871.877     1.55339e+07 2.33462e+06 498922      312.255     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.849599999999706    912.474     1.55339e+07 2.33462e+06 498922      328.282     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.855999999999691    956.69      1.55339e+07 2.33462e+06 498922      345.756     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.862399999999676    1005.03     1.55339e+07 2.33462e+06 498922      364.878     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.868799999999661    1058.09     1.55339e+07 2.33462e+06 498922      385.89      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.875199999999646    1116.61     1.55339e+07 2.33462e+06 498922      409.082     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.881599999999631    1181.47     1.55339e+07 2.33462e+06 498922      434.809     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.887999999999616    1253.75     1.55339e+07 2.33462e+06 498922      463.504     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.894399999999601    1334.81     1.55339e+07 2.33462e+06 498922      495.708     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.900799999999586    1426.34     1.55339e+07 2.33462e+06 498922      532.1       4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.907199999999571    1530.51     1.55339e+07 2.33462e+06 498922      573.547     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.913599999999557    1650.13     1.55339e+07 2.33462e+06 498922      621.172     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.919999999999542    1788.91     1.55339e+07 2.33462e+06 498922      676.46      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.926399999999527    1951.84     1.55339e+07 2.33462e+06 498922      741.407     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.932799999999512    2145.83     1.55339e+07 2.33462e+06 498922      818.776     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.939199999999497    2380.68     1.55339e+07 2.33462e+06 498922      912.489     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.945599999999482    2670.81     1.55339e+07 2.33462e+06 498922      1028.31     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.951999999999467    3038.35     1.55339e+07 2.33462e+06 498922      1175.1      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.958399999999452    3519        1.55339e+07 2.33462e+06 498922      1367.13     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.964799999999437    4174.49     1.55339e+07 2.33462e+06 498922      1629.09     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.971199999999422    5121.34     1.55339e+07 2.33462e+06 498922      2007.6      4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.977599999999407    6609.32     1.55339e+07 2.33462e+06 498922      2602.56     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.983999999999392    9287.78     1.55339e+07 2.33462e+06 498922      3673.71     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.990399999999378    15537.7     1.55339e+07 2.33462e+06 498922      6173.43     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06
5.996799999999363    46787.6     1.55339e+07 2.33462e+06 498922      18673.1     4.44634e+06 5.00886e+06 1.61306e+07 1.59796e+06


==> t.dat <==
x    V      ME      BCSS2  BCSS3   MME2   MME3   MBCSS2  MBCSS3
10   309.75 309.930 310.04 310.120 310.13 310.20 309.930 310.48
15   309.84 310.727 310.38 310.17  310.62 309.88 310.28  309.99
20   310.21 309.77  310.69 309.69  310.03 310.08 309.659 310.23
22.5 309.56 311.8   311.96 309.464 310.69 309.85 309.9   310.11
25   309.65 314.46  312.06 311.175 311.06 310.62 309.85  310.37
                                                 
                                                 
                                                 
                                                 
                                                 




















